Retrofitting Fine Grain Isolation in the Firefox Renderer (Extended Version)

Firefox and other major browsers rely on dozens of third-party libraries to render audio, video, images, and other content. These libraries are a frequent source of vulnerabilities. To mitigate this threat, we are migrating Firefox to an architecture that isolates these libraries in lightweight sandboxes, dramatically reducing the impact of a compromise. Retrofitting isolation can be labor-intensive, very prone to security bugs, and requires critical attention to performance. To help, we developed RLBox, a framework that minimizes the burden of converting Firefox to securely and efficiently use untrusted code. To enable this, RLBox employs static information flow enforcement, and lightweight dynamic checks, expressed directly in the C++ type system. RLBox supports efficient sandboxing through either software-based-fault isolation or multi-core process isolation. Performance overheads are modest and transient, and have only minor impact on page latency. We demonstrate this by sandboxing performance-sensitive image decoding libraries ( libjpeg and libpng ), video decoding libraries ( libtheora and libvpx ), the libvorbis audio decoding library, and the zlib decompression library. RLBox, using a WebAssembly sandbox, has been integrated into production Firefox to sandbox the libGraphite font shaping library.

==> gnuplot/crossOriginAnalysis.json <==
[
    {
        "text/html": 9,
        "text/javascript": 2,
        "text/plain": 1,
        "siteStr": "https://google.com",
        "total": 12
    },
    {
        "text/html": 3,
        "text/javascript": 10,
        "text/css": 7,
        "missing": 15,
        "application": 3,
        "image/webp": 28,
        "image/jpeg": 26,
        "font": 1,
        "image/png": 2,
        "image/x-icon": 1,
        "image/gif": 1,
        "siteStr": "https://youtube.com",
        "total": 97
    },
    {
        "text/html": 8,
        "text/css": 4,
        "application": 28,
        "image/png": 20,
        "image/gif": 17,
        "missing": 1,
        "image/webp": 6,
        "image/jpeg": 2,
        "siteStr": "https://tmall.com",
        "total": 86
    },
    {
        "image/gif": 1,
        "text/plain": 1,
        "missing": 3,
        "image/png": 3,
        "application": 6,
        "text/css": 1,
        "siteStr": "https://baidu.com",
        "total": 15
    },
    {
        "siteStr": "https://qq.com",
        "total": 0
    },
    {
        "text/html": 7,
        "application": 36,
        "text/css": 2,
        "image/png": 9,
        "image/jpeg": 20,
        "missing": 2,
        "image/gif": 7,
        "image/webp": 19,
        "image/jpg": 1,
        "text/javascript": 2,
        "text/plain": 1,
        "siteStr": "https://taobao.com",
        "total": 106
    },
    {
        "image/gif": 23,
        "missing": 238,
        "application": 42,
        "text/javascript": 3,
        "text/plain": 1,
        "image/png": 17,
        "text/css": 5,
        "image/jpeg": 48,
        "text/html": 11,
        "siteStr": "https://sohu.com",
        "total": 388
    },
    {
        "missing": 3,
        "text/html": 11,
        "text/css": 10,
        "application": 24,
        "image/gif": 4,
        "text/javascript": 8,
        "siteStr": "https://facebook.com",
        "total": 60
    },
    {
        "text/html": 4,
        "siteStr": "https://wikipedia.org",
        "total": 4
    },
    {
        "image/vnd.microsoft.icon": 1,
        "application": 28,
        "missing": 2,
        "image/gif": 4,
        "text/html": 3,
        "text/css": 3,
        "text/javascript": 3,
        "image/jpeg": 2,
        "text/plain": 2,
        "image/png": 2,
        "siteStr": "https://login.tmall.com",
        "total": 50
    },
    {
        "image/gif": 10,
        "text/html": 8,
        "text/css": 4,
        "missing": 41,
        "image/jpeg": 20,
        "image/png": 5,
        "application": 103,
        "binary": 1,
        "siteStr": "https://yahoo.com",
        "total": 192
    },
    {
        "image/gif": 3,
        "missing": 32,
        "text/javascript": 1,
        "application": 8,
        "siteStr": "https://jd.com",
        "total": 44
    },
    {
        "missing": 8,
        "image/png": 54,
        "image/jpeg": 7,
        "siteStr": "https://360.cn",
        "total": 69
    },
    {
        "text/html": 13,
        "application": 41,
        "image/jpeg": 158,
        "image/png": 14,
        "text/css": 22,
        "image/gif": 57,
        "text/javascript": 4,
        "image/x-icon": 1,
        "missing": 37,
        "siteStr": "https://amazon.com",
        "total": 347
    },
    {
        "missing": 141,
        "text/html": 10,
        "image/jpeg": 49,
        "image/gif": 16,
        "application": 62,
        "image/png": 27,
        "text/javascript": 15,
        "text/css": 6,
        "image/x-icon": 1,
        "siteStr": "https://sina.com.cn",
        "total": 327
    },
    {
        "application": 16,
        "text/html": 25,
        "missing": 23,
        "image/gif": 24,
        "image/jpeg": 51,
        "text/css": 7,
        "image/png": 93,
        "text/javascript": 86,
        "image/x-icon": 1,
        "text/plain": 6,
        "siteStr": "https://weibo.com",
        "total": 332
    },
    {
        "text/html": 3,
        "image/gif": 13,
        "image/png": 4,
        "image/jpeg": 1,
        "application": 14,
        "missing": 1,
        "text/css": 1,
        "text/javascript": 3,
        "siteStr": "https://pages.tmall.com",
        "total": 40
    },
    {
        "image/gif": 6,
        "text/html": 11,
        "image/webp": 14,
        "image/png": 23,
        "image/jpeg": 10,
        "application": 64,
        "missing": 48,
        "text/css": 3,
        "text/javascript": 21,
        "video": 1,
        "text/plain": 1,
        "siteStr": "https://reddit.com",
        "total": 202
    },
    {
        "text/html": 3,
        "image/gif": 5,
        "text/css": 2,
        "image/png": 9,
        "text/javascript": 2,
        "image/svg+xml": 10,
        "image/jpeg": 3,
        "application": 5,
        "missing": 5,
        "image/x-icon": 1,
        "siteStr": "https://live.com",
        "total": 45
    },
    {
        "missing": 7,
        "application": 3,
        "text/html": 2,
        "image/png": 2,
        "siteStr": "https://vk.com",
        "total": 14
    },
    {
        "text/html": 26,
        "image/png": 42,
        "application": 46,
        "text/javascript": 37,
        "text/css": 3,
        "image/webp": 31,
        "image/svg+xml": 6,
        "font": 2,
        "image/gif": 43,
        "missing": 114,
        "image/jpeg": 13,
        "text/plain": 5,
        "siteStr": "https://okezone.com",
        "total": 368
    },
    {
        "missing": 31,
        "image/gif": 4,
        "siteStr": "https://netflix.com",
        "total": 35
    },
    {
        "text/html": 5,
        "missing": 2,
        "text/css": 2,
        "image/png": 17,
        "text/javascript": 3,
        "siteStr": "https://blogspot.com",
        "total": 29
    },
    {
        "siteStr": "https://alipay.com",
        "total": 0
    },
    {
        "text/html": 2,
        "missing": 9,
        "application": 7,
        "font": 3,
        "image/gif": 1,
        "siteStr": "https://office.com",
        "total": 22
    },
    {
        "missing": 25,
        "image/png": 33,
        "image/jpeg": 49,
        "application": 151,
        "text/css": 21,
        "text/html": 55,
        "image/gif": 2,
        "image/x-icon": 1,
        "text/plain": 2,
        "siteStr": "https://csdn.net",
        "total": 339
    },
    {
        "text/html": 2,
        "text/javascript": 5,
        "text/css": 2,
        "application": 6,
        "image/jpeg": 5,
        "image/png": 5,
        "missing": 1,
        "image/vnd.microsoft.icon": 1,
        "text/plain": 1,
        "siteStr": "https://instagram.com",
        "total": 28
    },
    {
        "application": 2,
        "missing": 2,
        "siteStr": "https://xinhuanet.com",
        "total": 4
    },
    {
        "text/html": 68,
        "text/css": 26,
        "application": 136,
        "image/png": 52,
        "image/gif": 25,
        "image/webp": 34,
        "image/x-icon": 3,
        "text/javascript": 3,
        "image/jpeg": 72,
        "missing": 29,
        "text/plain": 5,
        "siteStr": "https://aliexpress.com",
        "total": 453
    },
    {
        "image/gif": 14,
        "image/png": 54,
        "text/html": 7,
        "application": 96,
        "text/javascript": 12,
        "missing": 33,
        "image/jpeg": 55,
        "text/css": 24,
        "text/plain": 12,
        "video": 1,
        "image/x-icon": 14,
        "font": 3,
        "image/svg+xml": 14,
        "siteStr": "https://yahoo.co.jp",
        "total": 339
    },
    {
        "missing": 18,
        "text/html": 7,
        "application": 6,
        "font": 1,
        "image/x-icon": 1,
        "text/javascript": 3,
        "image/webp": 3,
        "image/jpeg": 3,
        "image/gif": 1,
        "siteStr": "https://microsoft.com",
        "total": 43
    },
    {
        "missing": 102,
        "siteStr": "https://babytree.com",
        "total": 102
    },
    {
        "text/html": 12,
        "image/jpeg": 25,
        "application": 25,
        "missing": 6,
        "image/svg+xml": 7,
        "image/gif": 1,
        "image/png": 1,
        "siteStr": "https://bing.com",
        "total": 77
    },
    {
        "image/svg+xml": 24,
        "font": 2,
        "text/javascript": 1,
        "missing": 5,
        "image/png": 1,
        "image/x-icon": 1,
        "application": 2,
        "image/gif": 1,
        "siteStr": "https://stackoverflow.com",
        "total": 37
    },
    {
        "text/html": 6,
        "text/css": 8,
        "application": 32,
        "image/png": 6,
        "text/javascript": 4,
        "image/svg+xml": 3,
        "image/x-icon": 1,
        "image/jpeg": 48,
        "missing": 8,
        "text/plain": 3,
        "image/gif": 6,
        "text/xml": 2,
        "siteStr": "https://livejasmin.com",
        "total": 127
    },
    {
        "text/html": 11,
        "image/png": 4,
        "text/javascript": 4,
        "text/plain": 1,
        "siteStr": "https://google.com.hk",
        "total": 20
    },
    {
        "text/html": 5,
        "image/png": 33,
        "image/jpeg": 26,
        "application": 22,
        "image/svg+xml": 1,
        "image/vnd.microsoft.icon": 1,
        "text/css": 6,
        "image/gif": 2,
        "video": 2,
        "missing": 3,
        "siteStr": "https://naver.com",
        "total": 101
    },
    {
        "text/css": 3,
        "application": 5,
        "image/png": 1,
        "image/vnd.microsoft.icon": 1,
        "image/gif": 1,
        "text/javascript": 1,
        "text/html": 1,
        "siteStr": "https://twitter.com",
        "total": 13
    },
    {
        "siteStr": "https://microsoftonline.com",
        "total": 0
    },
    {
        "text/html": 10,
        "text/javascript": 20,
        "application": 25,
        "image/png": 3,
        "image/gif": 35,
        "text/css": 5,
        "image/jpeg": 65,
        "missing": 51,
        "text/plain": 6,
        "image/svg+xml": 2,
        "siteStr": "https://ebay.com",
        "total": 222
    },
    {
        "text/html": 2,
        "application": 15,
        "text/css": 6,
        "missing": 2,
        "font": 4,
        "image/svg+xml": 20,
        "image/jpeg": 16,
        "image/png": 16,
        "image/x-icon": 1,
        "image/gif": 1,
        "siteStr": "https://apple.com",
        "total": 83
    },
    {
        "text/html": 9,
        "text/css": 16,
        "application": 31,
        "image/png": 11,
        "image/jpeg": 128,
        "image/gif": 52,
        "text/javascript": 2,
        "missing": 27,
        "siteStr": "https://amazon.co.jp",
        "total": 276
    },
    {
        "missing": 2,
        "text/html": 10,
        "image/png": 3,
        "image/x-icon": 1,
        "text/javascript": 4,
        "siteStr": "https://google.co.in",
        "total": 20
    },
    {
        "missing": 51,
        "image/vnd.microsoft.icon": 2,
        "text/javascript": 36,
        "text/css": 8,
        "application": 21,
        "image/gif": 28,
        "image/svg+xml": 10,
        "image/png": 16,
        "image/jpeg": 6,
        "text/html": 12,
        "siteStr": "https://force.com",
        "total": 190
    },
    {
        "missing": 1,
        "siteStr": "https://tribunnews.com",
        "total": 1
    },
    {
        "siteStr": "https://tianya.cn",
        "total": 0
    },
    {
        "missing": 3,
        "text/css": 4,
        "image/png": 1,
        "application": 8,
        "image/x-icon": 1,
        "siteStr": "https://pornhub.com",
        "total": 17
    },
    {
        "text/html": 5,
        "missing": 22,
        "application": 2,
        "text/plain": 4,
        "text/css": 1,
        "text/javascript": 6,
        "image/gif": 2,
        "image/jpeg": 2,
        "siteStr": "https://linkedin.com",
        "total": 44
    },
    {
        "text/plain": 2,
        "text/html": 22,
        "image/gif": 46,
        "image/png": 39,
        "image/jpeg": 46,
        "text/css": 5,
        "image/svg+xml": 2,
        "application": 17,
        "text/javascript": 27,
        "missing": 194,
        "image/x-icon": 3,
        "siteStr": "https://msn.com",
        "total": 403
    },
    {
        "text/css": 2,
        "image/jpeg": 4,
        "image/png": 5,
        "image/gif": 14,
        "missing": 27,
        "image/svg+xml": 3,
        "application": 19,
        "font": 1,
        "text/html": 6,
        "image/x-icon": 1,
        "text/plain": 2,
        "text/javascript": 4,
        "siteStr": "https://wordpress.com",
        "total": 88
    },
    {
        "text/html": 15,
        "application": 50,
        "text/css": 5,
        "missing": 60,
        "image/jpeg": 4,
        "image/x-icon": 1,
        "image/png": 3,
        "image/gif": 8,
        "text/javascript": 6,
        "text/plain": 2,
        "siteStr": "https://adobe.com",
        "total": 154
    },
    {
        "image/gif": 1,
        "missing": 2,
        "siteStr": "https://panda.tv",
        "total": 3
    },
    {
        "text/html": 12,
        "text/css": 7,
        "text/javascript": 12,
        "application": 33,
        "image/png": 40,
        "image/jpeg": 57,
        "text/plain": 2,
        "missing": 57,
        "image/gif": 21,
        "image/x-icon": 1,
        "siteStr": "https://imdb.com",
        "total": 242
    },
    {
        "missing": 31,
        "text/html": 11,
        "image/gif": 25,
        "text/javascript": 40,
        "application": 88,
        "text/css": 19,
        "image/png": 9,
        "image/x-icon": 1,
        "image/svg+xml": 15,
        "font": 5,
        "text/plain": 3,
        "siteStr": "https://dropbox.com",
        "total": 247
    },
    {
        "text/html": 9,
        "image/gif": 23,
        "text/plain": 1,
        "application": 29,
        "image/png": 12,
        "image/jpeg": 134,
        "missing": 32,
        "image/x-icon": 1,
        "text/css": 14,
        "text/javascript": 1,
        "siteStr": "https://amazon.in",
        "total": 256
    },
    {
        "missing": 48,
        "image/png": 6,
        "image/jpeg": 3,
        "image/webp": 15,
        "siteStr": "https://yandex.ru",
        "total": 72
    },
    {
        "text/html": 3,
        "missing": 52,
        "application": 28,
        "text/javascript": 2,
        "image/gif": 8,
        "text/css": 4,
        "image/png": 12,
        "image/jpeg": 3,
        "image/x-icon": 1,
        "siteStr": "https://zhanqi.tv",
        "total": 113
    },
    {
        "missing": 1,
        "image/png": 3,
        "text/html": 2,
        "siteStr": "https://china.com.cn",
        "total": 6
    },
    {
        "image/x-icon": 3,
        "missing": 175,
        "text/javascript": 29,
        "application": 34,
        "text/plain": 10,
        "image/gif": 28,
        "image/svg+xml": 2,
        "image/png": 10,
        "image/jpeg": 6,
        "text/html": 31,
        "text/css": 4,
        "siteStr": "https://mail.ru",
        "total": 332
    },
    {
        "missing": 5,
        "text/html": 12,
        "image/gif": 9,
        "application": 26,
        "text/javascript": 12,
        "text/css": 1,
        "image/jpeg": 2,
        "image/webp": 2,
        "text/plain": 8,
        "siteStr": "https://myshopify.com",
        "total": 77
    },
    {
        "text/javascript": 6,
        "application": 2,
        "image/gif": 11,
        "image/jpeg": 19,
        "missing": 3,
        "image/png": 6,
        "text/html": 2,
        "siteStr": "https://caijing.com.cn",
        "total": 49
    },
    {
        "missing": 120,
        "text/javascript": 14,
        "application": 23,
        "image/jpeg": 52,
        "image/png": 31,
        "binary": 2,
        "image/gif": 8,
        "text/plain": 2,
        "text/html": 6,
        "text/css": 6,
        "image/svg+xml": 10,
        "font": 5,
        "image/x-icon": 1,
        "siteStr": "https://twitch.tv",
        "total": 280
    },
    {
        "missing": 7,
        "image/gif": 4,
        "text/html": 6,
        "text/css": 7,
        "application": 18,
        "image/jpeg": 15,
        "image/png": 32,
        "Content-Type: application": 1,
        "image/x-icon": 1,
        "siteStr": "https://mama.cn",
        "total": 91
    },
    {
        "text/html": 10,
        "image/png": 4,
        "image/x-icon": 1,
        "text/javascript": 4,
        "siteStr": "https://google.com.br",
        "total": 19
    },
    {
        "text/css": 1,
        "missing": 2,
        "image/jpeg": 61,
        "image/svg+xml": 6,
        "image/png": 7,
        "application": 4,
        "text/javascript": 3,
        "image/gif": 2,
        "video": 1,
        "text/html": 2,
        "siteStr": "https://bongacams.com",
        "total": 89
    },
    {
        "image/png": 11,
        "image/jpeg": 2,
        "text/javascript": 3,
        "text/css": 2,
        "application": 17,
        "text/html": 2,
        "missing": 11,
        "image/x-icon": 1,
        "image/gif": 1,
        "siteStr": "https://medium.com",
        "total": 50
    },
    {
        "missing": 1,
        "siteStr": "https://soso.com",
        "total": 1
    },
    {
        "text/html": 26,
        "missing": 85,
        "application": 24,
        "image/gif": 16,
        "text/javascript": 5,
        "siteStr": "https://spotify.com",
        "total": 156
    },
    {
        "missing": 30,
        "text/css": 1,
        "image/svg+xml": 2,
        "application": 9,
        "image/png": 3,
        "image/gif": 2,
        "image/jpeg": 24,
        "video": 1,
        "siteStr": "https://xvideos.com",
        "total": 72
    },
    {
        "text/html": 5,
        "image/svg+xml": 5,
        "text/css": 8,
        "application": 23,
        "image/png": 3,
        "image/gif": 1,
        "siteStr": "https://whatsapp.com",
        "total": 45
    },
    {
        "text/html": 7,
        "missing": 6,
        "text/css": 2,
        "image/png": 45,
        "text/javascript": 3,
        "siteStr": "https://blogger.com",
        "total": 63
    },
    {
        "missing": 20,
        "application": 23,
        "text/css": 10,
        "image/png": 12,
        "image/gif": 22,
        "image/svg+xml": 3,
        "image/jpeg": 16,
        "text/plain": 1,
        "text/javascript": 42,
        "image/x-icon": 1,
        "text/html": 11,
        "siteStr": "https://booking.com",
        "total": 161
    },
    {
        "missing": 25,
        "image/gif": 1,
        "text/html": 1,
        "application": 3,
        "siteStr": "https://detail.tmall.com",
        "total": 30
    },
    {
        "missing": 58,
        "text/html": 14,
        "text/css": 4,
        "application": 41,
        "image/png": 112,
        "image/svg+xml": 4,
        "binary": 2,
        "text/javascript": 23,
        "image/jpeg": 42,
        "image/gif": 23,
        "text/plain": 4,
        "image/x-icon": 1,
        "siteStr": "https://espn.com",
        "total": 328
    },
    {
        "missing": 2,
        "image/gif": 5,
        "siteStr": "https://amazonaws.com",
        "total": 7
    },
    {
        "siteStr": "https://rednet.cn",
        "total": 0
    },
    {
        "text/html": 9,
        "text/css": 17,
        "image/png": 13,
        "image/jpeg": 172,
        "application": 34,
        "image/gif": 25,
        "text/javascript": 4,
        "missing": 32,
        "image/x-icon": 1,
        "siteStr": "https://amazon.de",
        "total": 307
    },
    {
        "missing": 64,
        "text/css": 3,
        "image/gif": 9,
        "image/jpeg": 2,
        "application": 9,
        "image/png": 4,
        "text/javascript": 14,
        "text/plain": 2,
        "text/html": 4,
        "siteStr": "https://ok.ru",
        "total": 111
    },
    {
        "missing": 1,
        "text/html": 10,
        "image/gif": 3,
        "image/png": 4,
        "image/x-icon": 1,
        "text/javascript": 4,
        "siteStr": "https://google.de",
        "total": 23
    },
    {
        "text/css": 4,
        "application": 19,
        "text/javascript": 3,
        "image/svg+xml": 7,
        "image/png": 6,
        "text/html": 3,
        "binary": 3,
        "missing": 7,
        "image/gif": 3,
        "image/jpeg": 56,
        "video": 22,
        "siteStr": "https://imgur.com",
        "total": 133
    },
    {
        "text/html": 9,
        "text/css": 17,
        "image/jpeg": 191,
        "image/png": 14,
        "application": 35,
        "image/gif": 26,
        "text/javascript": 4,
        "image/x-icon": 1,
        "missing": 34,
        "siteStr": "https://amazon.co.uk",
        "total": 331
    },
    {
        "missing": 2,
        "text/html": 10,
        "image/png": 4,
        "image/x-icon": 1,
        "text/javascript": 4,
        "siteStr": "https://google.co.jp",
        "total": 21
    },
    {
        "text/html": 7,
        "text/css": 6,
        "application": 30,
        "image/gif": 9,
        "image/jpeg": 19,
        "binary": 2,
        "image/png": 1,
        "text/javascript": 10,
        "missing": 15,
        "image/svg+xml": 4,
        "image/x-icon": 1,
        "font": 1,
        "siteStr": "https://bbc.com",
        "total": 105
    },
    {
        "siteStr": "https://hao123.com",
        "total": 0
    },
    {
        "application": 4,
        "text/css": 3,
        "image/png": 20,
        "image/svg+xml": 7,
        "image/jpeg": 9,
        "text/html": 2,
        "image/vnd.microsoft.icon": 1,
        "missing": 3,
        "image/gif": 2,
        "siteStr": "https://github.com",
        "total": 51
    },
    {
        "text/html": 2,
        "text/css": 9,
        "application": 15,
        "image/jpeg": 20,
        "image/png": 24,
        "missing": 4,
        "image/gif": 2,
        "text/javascript": 2,
        "image/webp": 1,
        "image/x-icon": 1,
        "siteStr": "https://tumblr.com",
        "total": 80
    },
    {
        "missing": 30,
        "text/plain": 1,
        "siteStr": "https://sogou.com",
        "total": 31
    },
    {
        "text/html": 2,
        "text/css": 8,
        "application": 14,
        "image/png": 3,
        "image/gif": 2,
        "missing": 8,
        "image/x-icon": 4,
        "text/plain": 3,
        "text/javascript": 2,
        "image/vnd.microsoft.icon": 1,
        "image/jpeg": 1,
        "siteStr": "https://indeed.com",
        "total": 48
    },
    {
        "text/html": 20,
        "application": 76,
        "text/css": 8,
        "image/gif": 163,
        "image/png": 32,
        "image/webp": 168,
        "image/svg+xml": 48,
        "image/jpeg": 72,
        "font": 2,
        "missing": 106,
        "text/javascript": 35,
        "image/x-icon": 1,
        "image/vnd.microsoft.icon": 1,
        "text/plain": 4,
        "siteStr": "https://rakuten.co.jp",
        "total": 736
    },
    {
        "image/gif": 3,
        "text/css": 3,
        "application": 13,
        "image/svg+xml": 2,
        "image/jpeg": 93,
        "image/webp": 6,
        "text/html": 1,
        "text/javascript": 5,
        "image/png": 10,
        "missing": 53,
        "binary": 2,
        "siteStr": "https://xhamster.com",
        "total": 191
    },
    {
        "missing": 27,
        "image/jpeg": 75,
        "image/png": 71,
        "text/html": 20,
        "text/javascript": 31,
        "application": 42,
        "text/css": 6,
        "image/gif": 38,
        "image/x-icon": 1,
        "text/plain": 1,
        "font": 1,
        "siteStr": "https://detik.com",
        "total": 313
    },
    {
        "image/gif": 15,
        "text/css": 2,
        "application": 15,
        "image/png": 4,
        "image/x-icon": 1,
        "missing": 24,
        "image/jpeg": 16,
        "text/javascript": 2,
        "text/html": 2,
        "text/plain": 1,
        "siteStr": "https://soundcloud.com",
        "total": 82
    },
    {
        "siteStr": "https://onlinesbi.com",
        "total": 0
    },
    {
        "text/html": 5,
        "text/css": 1,
        "image/png": 16,
        "image/jpeg": 1,
        "application": 18,
        "image/svg+xml": 1,
        "text/javascript": 1,
        "image/gif": 6,
        "missing": 3,
        "siteStr": "https://paypal.com",
        "total": 52
    },
    {
        "text/html": 10,
        "image/png": 4,
        "image/x-icon": 1,
        "text/javascript": 4,
        "siteStr": "https://google.ru",
        "total": 19
    },
    {
        "siteStr": "https://huanqiu.com",
        "total": 0
    },
    {
        "missing": 46,
        "text/css": 2,
        "application": 3,
        "text/javascript": 2,
        "font": 2,
        "image/gif": 2,
        "text/html": 1,
        "siteStr": "https://nih.gov",
        "total": 58
    },
    {
        "text/html": 10,
        "image/png": 3,
        "image/x-icon": 1,
        "text/javascript": 4,
        "siteStr": "https://google.fr",
        "total": 18
    },
    {
        "text/html": 4,
        "application": 17,
        "text/css": 5,
        "image/png": 12,
        "image/gif": 2,
        "missing": 53,
        "image/x-icon": 1,
        "text/plain": 4,
        "siteStr": "https://yy.com",
        "total": 98
    },
    {
        "text/html": 8,
        "missing": 48,
        "text/css": 3,
        "image/webp": 32,
        "application": 8,
        "font": 4,
        "text/javascript": 16,
        "image/svg+xml": 1,
        "text/plain": 2,
        "image/gif": 9,
        "image/png": 3,
        "image/jpeg": 1,
        "siteStr": "https://fandom.com",
        "total": 135
    },
    {
        "missing": 137,
        "image/gif": 12,
        "application": 10,
        "text/css": 1,
        "text/javascript": 13,
        "text/html": 5,
        "image/jpeg": 1,
        "image/png": 1,
        "siteStr": "https://pixnet.net",
        "total": 180
    },
    {
        "image/gif": 15,
        "text/html": 8,
        "application": 38,
        "text/css": 6,
        "image/svg+xml": 22,
        "image/webp": 13,
        "missing": 6,
        "text/javascript": 6,
        "text/plain": 2,
        "siteStr": "https://hubspot.com",
        "total": 116
    },
    {
        "application": 3,
        "missing": 8,
        "image/png": 2,
        "image/vnd.microsoft.icon": 1,
        "siteStr": "https://so.com",
        "total": 14
    },
    {
        "text/javascript": 1,
        "text/css": 2,
        "application": 3,
        "image/png": 45,
        "image/x-icon": 11,
        "image/jpeg": 7,
        "image/gif": 1,
        "siteStr": "https://stackexchange.com",
        "total": 70
    },
    {
        "missing": 4,
        "siteStr": "https://google.cn",
        "total": 4
    },
    {
        "text/html": 13,
        "image/webp": 11,
        "application": 45,
        "missing": 36,
        "font": 9,
        "text/javascript": 35,
        "video": 2,
        "text/css": 3,
        "image/png": 2,
        "image/vnd.microsoft.icon": 2,
        "image/gif": 18,
        "text/plain": 7,
        "image/svg+xml": 1,
        "text/event-stream": 1,
        "siteStr": "https://nytimes.com",
        "total": 185
    },
    {
        "text/html": 11,
        "application": 59,
        "text/javascript": 32,
        "missing": 108,
        "image/gif": 62,
        "text/css": 2,
        "font": 8,
        "text/plain": 2,
        "image/jpeg": 10,
        "video": 1,
        "text/x-json": 1,
        "image/x-icon": 1,
        "siteStr": "https://cnn.com",
        "total": 297
    },
    {
        "image/gif": 23,
        "text/html": 10,
        "text/css": 4,
        "image/svg+xml": 17,
        "missing": 40,
        "image/webp": 8,
        "text/javascript": 11,
        "application": 29,
        "image/x-icon": 1,
        "text/plain": 4,
        "siteStr": "https://instructure.com",
        "total": 147
    },
    {
        "text/html": 14,
        "text/css": 11,
        "application": 44,
        "binary": 6,
        "image/svg+xml": 11,
        "image/gif": 26,
        "image/png": 17,
        "missing": 33,
        "image/jpeg": 25,
        "text/javascript": 26,
        "image/x-icon": 1,
        "text/plain": 1,
        "font": 1,
        "siteStr": "https://bbc.co.uk",
        "total": 216
    },
    {
        "missing": 1,
        "image/gif": 2,
        "siteStr": "https://17ok.com",
        "total": 3
    },
    {
        "missing": 28,
        "text/javascript": 7,
        "image/jpeg": 48,
        "application": 2,
        "text/html": 2,
        "text/css": 1,
        "image/png": 1,
        "image/gif": 3,
        "siteStr": "https://aparat.com",
        "total": 92
    },
    {
        "text/html": 7,
        "text/css": 9,
        "application": 98,
        "image/gif": 12,
        "image/png": 59,
        "image/jpeg": 43,
        "text/javascript": 5,
        "missing": 11,
        "text/plain": 2,
        "siteStr": "https://1688.com",
        "total": 246
    },
    {
        "image/gif": 1,
        "text/html": 10,
        "image/png": 4,
        "image/x-icon": 1,
        "text/javascript": 4,
        "siteStr": "https://google.it",
        "total": 20
    },
    {
        "siteStr": "https://globo.com",
        "total": 0
    },
    {
        "text/html": 8,
        "application": 24,
        "missing": 108,
        "image/png": 7,
        "image/jpeg": 5,
        "text/javascript": 13,
        "image/gif": 7,
        "siteStr": "https://freepik.com",
        "total": 172
    },
    {
        "image/gif": 1,
        "siteStr": "https://ettoday.net",
        "total": 1
    },
    {
        "text/html": 2,
        "missing": 32,
        "application": 1,
        "text/javascript": 1,
        "image/gif": 3,
        "text/plain": 1,
        "siteStr": "https://slideshare.net",
        "total": 40
    },
    {
        "text/html": 23,
        "application": 23,
        "image/jpeg": 40,
        "text/css": 2,
        "type": 1,
        "text/javascript": 21,
        "image/x-icon": 1,
        "missing": 38,
        "image/vnd.microsoft.icon": 1,
        "text/plain": 4,
        "image/gif": 15,
        "image/png": 4,
        "image/webp": 1,
        "siteStr": "https://walmart.com",
        "total": 174
    },
    {
        "text/html": 10,
        "image/gif": 2,
        "image/png": 5,
        "image/x-icon": 2,
        "text/javascript": 4,
        "missing": 1,
        "image/jpeg": 1,
        "application": 1,
        "siteStr": "https://google.com.tw",
        "total": 26
    },
    {
        "text/html": 8,
        "application": 40,
        "text/css": 3,
        "text/javascript": 9,
        "image/jpeg": 2,
        "image/png": 2,
        "missing": 27,
        "image/gif": 9,
        "text/plain": 1,
        "siteStr": "https://shutterstock.com",
        "total": 101
    },
    {
        "image/gif": 1,
        "text/css": 1,
        "application": 14,
        "image/png": 1,
        "image/vnd.microsoft.icon": 1,
        "missing": 8,
        "siteStr": "https://wetransfer.com",
        "total": 26
    },
    {
        "missing": 23,
        "text/javascript": 10,
        "application": 9,
        "text/plain": 1,
        "text/html": 4,
        "image/gif": 3,
        "image/jpeg": 2,
        "siteStr": "https://thestartmagazine.com",
        "total": 52
    },
    {
        "image/png": 12,
        "text/html": 15,
        "text/css": 22,
        "image/svg+xml": 15,
        "application": 63,
        "image/webp": 47,
        "image/x-icon": 2,
        "image/gif": 24,
        "text/javascript": 13,
        "image/jpeg": 2,
        "missing": 15,
        "text/plain": 3,
        "siteStr": "https://fiverr.com",
        "total": 233
    },
    {
        "missing": 76,
        "text/html": 19,
        "text/css": 2,
        "image/webp": 62,
        "image/png": 3,
        "image/gif": 50,
        "application": 33,
        "text/javascript": 8,
        "image/x-icon": 1,
        "text/plain": 2,
        "image/jpeg": 1,
        "siteStr": "https://theguardian.com",
        "total": 257
    },
    {
        "text/html": 21,
        "image/gif": 45,
        "application": 86,
        "text/css": 15,
        "image/webp": 89,
        "image/png": 38,
        "font": 3,
        "text/javascript": 14,
        "text/plain": 2,
        "missing": 5,
        "image/svg+xml": 1,
        "image/x-icon": 1,
        "siteStr": "https://alibaba.com",
        "total": 320
    },
    {
        "image/gif": 1,
        "image/png": 4,
        "text/html": 10,
        "image/x-icon": 1,
        "text/javascript": 4,
        "siteStr": "https://google.es",
        "total": 20
    },
    {
        "missing": 65,
        "image/gif": 9,
        "application": 1,
        "siteStr": "https://flipkart.com",
        "total": 75
    },
    {
        "missing": 41,
        "image/vnd.microsoft.icon": 2,
        "text/javascript": 30,
        "application": 16,
        "text/css": 7,
        "image/gif": 28,
        "image/svg+xml": 11,
        "image/png": 11,
        "text/html": 7,
        "image/jpeg": 4,
        "siteStr": "https://salesforce.com",
        "total": 157
    },
    {
        "text/html": 9,
        "application": 42,
        "image/png": 12,
        "image/gif": 20,
        "image/svg+xml": 6,
        "image/jpeg": 103,
        "missing": 14,
        "text/javascript": 16,
        "image/vnd.microsoft.icon": 1,
        "text/plain": 15,
        "text/css": 3,
        "video": 20,
        "siteStr": "https://indiatimes.com",
        "total": 261
    },
    {
        "text/html": 12,
        "image/gif": 4,
        "image/png": 4,
        "image/x-icon": 1,
        "text/javascript": 4,
        "siteStr": "https://google.com.sg",
        "total": 25
    },
    {
        "missing": 60,
        "text/html": 28,
        "text/javascript": 50,
        "application": 54,
        "image/png": 13,
        "text/css": 4,
        "image/webp": 27,
        "image/jpeg": 19,
        "image/gif": 28,
        "text/plain": 5,
        "siteStr": "https://liputan6.com",
        "total": 288
    },
    {
        "missing": 55,
        "image/gif": 15,
        "image/png": 14,
        "text/javascript": 9,
        "text/css": 2,
        "application": 24,
        "image/webp": 2,
        "image/jpeg": 1,
        "font": 1,
        "image/x-icon": 1,
        "text/html": 6,
        "siteStr": "https://office365.com",
        "total": 130
    },
    {
        "missing": 6,
        "text/html": 5,
        "image/png": 6,
        "image/jpeg": 35,
        "text/css": 2,
        "text/javascript": 8,
        "image/svg+xml": 28,
        "image/gif": 2,
        "application": 5,
        "video": 3,
        "image/x-icon": 1,
        "text/plain": 2,
        "siteStr": "https://wikihow.com",
        "total": 103
    },
    {
        "text/html": 1,
        "text/plain": 2,
        "siteStr": "https://jrj.com.cn",
        "total": 3
    },
    {
        "missing": 37,
        "text/javascript": 23,
        "image/png": 27,
        "image/gif": 7,
        "image/jpeg": 41,
        "text/html": 1,
        "siteStr": "https://daum.net",
        "total": 136
    },
    {
        "text/html": 23,
        "text/css": 31,
        "image/png": 179,
        "image/gif": 18,
        "application": 89,
        "text/javascript": 10,
        "image/jpeg": 26,
        "text/plain": 11,
        "font": 1,
        "missing": 29,
        "image/vnd.microsoft.icon": 1,
        "siteStr": "https://tokopedia.com",
        "total": 418
    },
    {
        "missing": 15,
        "text/html": 6,
        "text/css": 8,
        "application": 28,
        "image/jpeg": 14,
        "image/gif": 13,
        "image/png": 5,
        "font": 7,
        "text/javascript": 3,
        "video": 1,
        "siteStr": "https://state.gov",
        "total": 100
    },
    {
        "missing": 127,
        "image/png": 14,
        "application": 2,
        "image/jpeg": 1,
        "image/jpg": 2,
        "siteStr": "https://bilibili.com",
        "total": 146
    },
    {
        "missing": 25,
        "text/html": 21,
        "application": 32,
        "text/css": 4,
        "image/png": 15,
        "image/svg+xml": 4,
        "text/javascript": 16,
        "image/jpeg": 9,
        "image/x-icon": 1,
        "image/gif": 7,
        "text/plain": 6,
        "text/cache-manifest": 4,
        "*": 4,
        "siteStr": "https://uol.com.br",
        "total": 148
    },
    {
        "text/html": 24,
        "image/gif": 28,
        "text/css": 8,
        "application": 30,
        "missing": 152,
        "image/jpeg": 12,
        "image/png": 9,
        "text/javascript": 26,
        "image/vnd.microsoft.icon": 1,
        "text/plain": 11,
        "text/x-json": 1,
        "text/xml": 3,
        "siteStr": "https://kompas.com",
        "total": 305
    },
    {
        "missing": 80,
        "image/gif": 17,
        "application": 25,
        "text/css": 2,
        "text/html": 3,
        "siteStr": "https://chase.com",
        "total": 127
    },
    {
        "missing": 236,
        "application": 5,
        "text/html": 5,
        "text/javascript": 3,
        "image/gif": 3,
        "siteStr": "https://digikala.com",
        "total": 252
    },
    {
        "text/css": 1,
        "application": 3,
        "text/javascript": 1,
        "image/gif": 1,
        "siteStr": "https://discordapp.com",
        "total": 6
    },
    {
        "text/html": 10,
        "image/png": 4,
        "image/x-icon": 1,
        "text/javascript": 4,
        "siteStr": "https://google.co.uk",
        "total": 19
    },
    {
        "text/html": 3,
        "text/css": 3,
        "image/png": 3,
        "image/svg+xml": 3,
        "image/webp": 22,
        "application": 31,
        "image/vnd.microsoft.icon": 1,
        "image/gif": 6,
        "text/javascript": 4,
        "text/plain": 2,
        "missing": 2,
        "siteStr": "https://mercadolivre.com.br",
        "total": 80
    },
    {
        "application": 1,
        "missing": 12,
        "siteStr": "https://craigslist.org",
        "total": 13
    },
    {
        "text/html": 12,
        "image/png": 5,
        "image/x-icon": 1,
        "text/javascript": 4,
        "image/jpeg": 1,
        "siteStr": "https://google.com.mx",
        "total": 23
    },
    {
        "application": 24,
        "text/css": 1,
        "image/png": 12,
        "image/gif": 4,
        "image/jpeg": 44,
        "missing": 1,
        "image/x-icon": 2,
        "text/html": 4,
        "siteStr": "https://yao.tmall.com",
        "total": 92
    },
    {
        "image/gif": 25,
        "text/html": 12,
        "text/javascript": 7,
        "text/css": 11,
        "image/png": 11,
        "image/svg+xml": 17,
        "application": 55,
        "missing": 29,
        "image/jpeg": 1,
        "font": 1,
        "image/x-icon": 1,
        "audio": 1,
        "text/plain": 1,
        "image/vnd.microsoft.icon": 1,
        "siteStr": "https://okta.com",
        "total": 173
    },
    {
        "application": 7,
        "missing": 28,
        "text/html": 4,
        "text/css": 1,
        "image/gif": 16,
        "image/png": 4,
        "text/javascript": 15,
        "image/x-icon": 1,
        "text/plain": 5,
        "image/jpeg": 1,
        "siteStr": "https://cnblogs.com",
        "total": 82
    },
    {
        "text/html": 13,
        "image/jpeg": 39,
        "application": 18,
        "text/css": 2,
        "image/gif": 14,
        "image/svg+xml": 1,
        "font": 4,
        "text/javascript": 3,
        "missing": 14,
        "image/vnd.microsoft.icon": 1,
        "siteStr": "https://etsy.com",
        "total": 109
    },
    {
        "text/html": 26,
        "image/jpeg": 21,
        "application": 39,
        "text/javascript": 32,
        "text/css": 5,
        "image/webp": 10,
        "image/gif": 27,
        "font": 1,
        "missing": 81,
        "image/png": 5,
        "text/plain": 6,
        "image/svg+xml": 1,
        "siteStr": "https://sindonews.com",
        "total": 254
    },
    {
        "image/gif": 3,
        "missing": 13,
        "text/css": 6,
        "application": 24,
        "font": 4,
        "image/svg+xml": 4,
        "image/png": 6,
        "image/jpeg": 1,
        "text/javascript": 1,
        "image/x-icon": 1,
        "siteStr": "https://roblox.com",
        "total": 63
    },
    {
        "text/html": 2,
        "application": 23,
        "text/css": 3,
        "image/webp": 3,
        "image/jpeg": 3,
        "image/x-icon": 1,
        "text/javascript": 3,
        "missing": 5,
        "image/gif": 4,
        "text/plain": 1,
        "siteStr": "https://canva.com",
        "total": 48
    },
    {
        "missing": 188,
        "text/html": 27,
        "application": 70,
        "image/webp": 39,
        "text/css": 7,
        "image/png": 7,
        "text/javascript": 45,
        "image/x-icon": 2,
        "image/jpeg": 13,
        "text/plain": 2,
        "image/gif": 47,
        "siteStr": "https://cnet.com",
        "total": 447
    },
    {
        "missing": 13,
        "text/html": 7,
        "image/gif": 16,
        "text/plain": 2,
        "text/css": 11,
        "application": 66,
        "image/jpeg": 53,
        "image/png": 4,
        "text/javascript": 5,
        "siteStr": "https://pinterest.com",
        "total": 177
    },
    {
        "application": 14,
        "text/html": 3,
        "text/css": 3,
        "image/png": 5,
        "image/svg+xml": 3,
        "image/gif": 7,
        "image/jpeg": 64,
        "missing": 20,
        "text/javascript": 6,
        "text/plain": 3,
        "siteStr": "https://ebay.de",
        "total": 128
    },
    {
        "missing": 58,
        "text/html": 18,
        "application": 70,
        "text/css": 3,
        "text/javascript": 7,
        "image/png": 3,
        "video": 4,
        "image/x-icon": 1,
        "image/gif": 23,
        "Image": 3,
        "image/svg+xml": 6,
        "text/plain": 1,
        "siteStr": "https://zendesk.com",
        "total": 197
    },
    {
        "missing": 213,
        "text/html": 37,
        "application": 69,
        "text/css": 4,
        "text/javascript": 70,
        "font": 2,
        "image/png": 7,
        "image/x-icon": 2,
        "image/jpeg": 10,
        "image/gif": 47,
        "text/plain": 17,
        "image/jpg": 1,
        "image/webp": 3,
        "siteStr": "https://grid.id",
        "total": 482
    },
    {
        "application": 30,
        "missing": 37,
        "image/gif": 37,
        "text/javascript": 4,
        "text/plain": 2,
        "text/html": 19,
        "text/css": 5,
        "image/svg+xml": 10,
        "font": 1,
        "binary": 1,
        "image/png": 2,
        "image/jpeg": 18,
        "siteStr": "https://udemy.com",
        "total": 166
    },
    {
        "text/html": 3,
        "application": 19,
        "missing": 4,
        "text/css": 6,
        "image/svg+xml": 10,
        "image/png": 11,
        "image/jpeg": 1,
        "text/javascript": 3,
        "image/gif": 2,
        "siteStr": "https://researchgate.net",
        "total": 59
    },
    {
        "text/html": 9,
        "image/png": 4,
        "image/x-icon": 1,
        "text/javascript": 4,
        "siteStr": "https://google.com.tr",
        "total": 18
    },
    {
        "siteStr": "https://t.co",
        "total": 0
    },
    {
        "text/html": 6,
        "application": 100,
        "text/css": 17,
        "text/javascript": 11,
        "image/webp": 21,
        "image/svg+xml": 11,
        "missing": 48,
        "image/png": 2,
        "image/jpeg": 17,
        "image/gif": 19,
        "image/x-icon": 1,
        "text/plain": 1,
        "siteStr": "https://avito.ru",
        "total": 254
    },
    {
        "missing": 35,
        "image/gif": 24,
        "text/html": 9,
        "text/css": 17,
        "application": 35,
        "image/png": 11,
        "image/jpeg": 177,
        "text/javascript": 2,
        "image/x-icon": 1,
        "siteStr": "https://amazon.it",
        "total": 311
    },
    {
        "missing": 20,
        "text/html": 3,
        "application": 16,
        "image/svg+xml": 18,
        "image/jpeg": 2,
        "image/png": 8,
        "text/css": 1,
        "text/javascript": 6,
        "text/plain": 2,
        "image/gif": 8,
        "siteStr": "https://grammarly.com",
        "total": 84
    },
    {
        "text/javascript": 16,
        "text/css": 4,
        "application": 15,
        "image/jpeg": 8,
        "image/png": 31,
        "font": 2,
        "text/plain": 1,
        "missing": 87,
        "": 1,
        "image/vnd.microsoft.icon": 1,
        "text/html": 5,
        "image/gif": 8,
        "siteStr": "https://vimeo.com",
        "total": 179
    },
    {
        "missing": 138,
        "application": 57,
        "text/css": 11,
        "font": 1,
        "text/html": 35,
        "text/javascript": 52,
        "image/jpeg": 47,
        "image/png": 18,
        "text/plain": 6,
        "image/gif": 22,
        "text/x-json": 1,
        "siteStr": "https://otvfoco.com.br",
        "total": 388
    },
    {
        "missing": 93,
        "text/html": 23,
        "image/gif": 28,
        "text/css": 5,
        "image/png": 5,
        "image/jpeg": 2,
        "application": 37,
        "text/javascript": 11,
        "text/plain": 7,
        "image/x-icon": 1,
        "siteStr": "https://w3schools.com",
        "total": 212
    },
    {
        "image/gif": 36,
        "text/html": 9,
        "text/css": 18,
        "image/png": 14,
        "image/jpeg": 207,
        "application": 35,
        "text/javascript": 4,
        "missing": 34,
        "image/x-icon": 1,
        "siteStr": "https://amazon.fr",
        "total": 358
    },
    {
        "missing": 6,
        "text/html": 6,
        "text/css": 12,
        "application": 23,
        "image/png": 17,
        "image/jpeg": 12,
        "image/gif": 7,
        "siteStr": "https://aliyun.com",
        "total": 83
    },
    {
        "text/html": 17,
        "image/gif": 26,
        "application": 28,
        "image/png": 2,
        "image/jpeg": 8,
        "text/css": 1,
        "text/javascript": 19,
        "missing": 70,
        "image/vnd.microsoft.icon": 1,
        "text/plain": 3,
        "text/event-stream": 11,
        "siteStr": "https://forbes.com",
        "total": 186
    },
    {
        "missing": 77,
        "text/html": 20,
        "image/gif": 15,
        "text/css": 12,
        "application": 49,
        "text/javascript": 15,
        "image/svg+xml": 1,
        "image/webp": 8,
        "font": 1,
        "image/png": 2,
        "text/plain": 4,
        "siteStr": "https://vice.com",
        "total": 204
    },
    {
        "missing": 5,
        "image/gif": 2,
        "siteStr": "https://archive.org",
        "total": 7
    },
    {
        "siteStr": "https://6.cn",
        "total": 0
    },
    {
        "siteStr": "https://momoshop.com.tw",
        "total": 0
    },
    {
        "text/html": 7,
        "text/css": 3,
        "image/jpeg": 2,
        "application": 41,
        "image/webp": 3,
        "image/svg+xml": 6,
        "image/png": 5,
        "text/javascript": 32,
        "text/plain": 2,
        "image/gif": 48,
        "missing": 37,
        "image/vnd.microsoft.icon": 1,
        "siteStr": "https://godaddy.com",
        "total": 187
    },
    {
        "missing": 182,
        "image/png": 7,
        "text/css": 1,
        "application": 9,
        "image/jpeg": 134,
        "image/svg+xml": 1,
        "text/html": 1,
        "image/x-icon": 2,
        "image/gif": 1,
        "video": 1,
        "siteStr": "https://xnxx.com",
        "total": 339
    },
    {
        "image/jpeg": 2,
        "text/html": 4,
        "missing": 39,
        "image/png": 1,
        "application": 7,
        "image/gif": 3,
        "siteStr": "https://gome.com.cn",
        "total": 56
    },
    {
        "image/jpeg": 2,
        "image/webp": 16,
        "application": 1,
        "text/javascript": 2,
        "text/css": 1,
        "text/html": 2,
        "image/gif": 1,
        "image/x-icon": 2,
        "image/png": 1,
        "siteStr": "https://pixabay.com",
        "total": 28
    },
    {
        "text/html": 12,
        "font": 1,
        "application": 17,
        "image/jpeg": 1,
        "text/javascript": 6,
        "missing": 13,
        "image/vnd.microsoft.icon": 1,
        "text/plain": 2,
        "image/png": 1,
        "image/gif": 8,
        "text/css": 1,
        "siteStr": "https://zillow.com",
        "total": 63
    },
    {
        "text/plain": 5,
        "application": 12,
        "missing": 21,
        "text/html": 4,
        "image/gif": 5,
        "text/css": 2,
        "image/svg+xml": 4,
        "text/javascript": 3,
        "image/png": 2,
        "siteStr": "https://academia.edu",
        "total": 58
    },
    {
        "text/html": 14,
        "text/css": 2,
        "application": 8,
        "image/png": 5,
        "missing": 3,
        "image/x-icon": 1,
        "siteStr": "https://zhihu.com",
        "total": 33
    },
    {
        "text/html": 8,
        "text/javascript": 14,
        "image/svg+xml": 35,
        "application": 10,
        "text/css": 4,
        "image/png": 8,
        "missing": 3,
        "image/x-icon": 1,
        "image/gif": 3,
        "text/plain": 1,
        "siteStr": "https://mediafire.com",
        "total": 87
    },
    {
        "text/html": 1,
        "text/javascript": 3,
        "application": 19,
        "text/css": 4,
        "font": 1,
        "image/svg+xml": 2,
        "image/png": 8,
        "image/gif": 2,
        "image/x-icon": 1,
        "missing": 12,
        "siteStr": "https://savefrom.net",
        "total": 53
    },
    {
        "application": 8,
        "text/css": 4,
        "font": 4,
        "text/javascript": 17,
        "missing": 8,
        "text/html": 6,
        "image/gif": 1,
        "image/jpeg": 6,
        "siteStr": "https://itfactly.com",
        "total": 54
    },
    {
        "text/html": 11,
        "text/css": 4,
        "application": 57,
        "image/webp": 23,
        "text/javascript": 11,
        "image/jpeg": 10,
        "missing": 32,
        "image/gif": 7,
        "font": 5,
        "text/plain": 2,
        "image/x-icon": 1,
        "image/svg+xml": 1,
        "binary": 3,
        "image/png": 1,
        "siteStr": "https://washingtonpost.com",
        "total": 168
    },
    {
        "missing": 33,
        "text/css": 1,
        "font": 5,
        "text/javascript": 1,
        "image/gif": 2,
        "siteStr": "https://gohoi.com",
        "total": 42
    },
    {
        "text/html": 17,
        "application": 81,
        "text/javascript": 12,
        "text/css": 30,
        "image/svg+xml": 6,
        "image/webp": 37,
        "image/jpeg": 7,
        "missing": 8,
        "image/png": 3,
        "text/json": 6,
        "image/x-icon": 1,
        "image/gif": 5,
        "siteStr": "https://hdfcbank.com",
        "total": 213
    },
    {
        "text/javascript": 1,
        "image/gif": 1,
        "siteStr": "https://telegram.org",
        "total": 2
    },
    {
        "application": 5,
        "font": 4,
        "missing": 2,
        "text/javascript": 1,
        "text/html": 1,
        "image/gif": 1,
        "siteStr": "https://techofires.com",
        "total": 14
    },
    {
        "application": 14,
        "text/css": 1,
        "font": 2,
        "missing": 5,
        "text/javascript": 2,
        "image/gif": 3,
        "text/html": 10,
        "siteStr": "https://ideapuls.com",
        "total": 37
    },
    {
        "siteStr": "https://thepiratebay.org",
        "total": 0
    },
    {
        "image/gif": 2,
        "siteStr": "https://duckduckgo.com",
        "total": 2
    },
    {
        "image/svg+xml": 1,
        "application": 14,
        "text/css": 1,
        "text/javascript": 4,
        "image/png": 4,
        "image/jpeg": 6,
        "text/plain": 1,
        "text/html": 4,
        "missing": 13,
        "image/gif": 1,
        "siteStr": "https://y2mate.com",
        "total": 49
    },
    {
        "text/html": 19,
        "text/javascript": 44,
        "application": 22,
        "text/css": 9,
        "image/png": 16,
        "image/jpeg": 59,
        "missing": 13,
        "image/gif": 17,
        "image/x-icon": 1,
        "text/plain": 4,
        "siteStr": "https://setn.com",
        "total": 204
    },
    {
        "text/html": 9,
        "image/gif": 7,
        "image/png": 4,
        "image/x-icon": 1,
        "text/javascript": 4,
        "siteStr": "https://google.com.sa",
        "total": 25
    },
    {
        "text/html": 2,
        "text/css": 3,
        "application": 22,
        "image/webp": 11,
        "image/svg+xml": 5,
        "text/javascript": 4,
        "font": 3,
        "missing": 12,
        "image/jpeg": 6,
        "image/png": 2,
        "image/x-icon": 1,
        "image/gif": 6,
        "siteStr": "https://americanexpress.com",
        "total": 77
    },
    {
        "text/html": 2,
        "text/css": 1,
        "application": 9,
        "image/webp": 11,
        "image/png": 1,
        "missing": 6,
        "image/x-icon": 1,
        "image/gif": 5,
        "text/javascript": 1,
        "siteStr": "https://ask.com",
        "total": 37
    },
    {
        "text/html": 9,
        "image/png": 4,
        "image/x-icon": 1,
        "text/javascript": 4,
        "image/gif": 1,
        "siteStr": "https://google.ca",
        "total": 19
    },
    {
        "text/html": 10,
        "text/css": 5,
        "image/svg+xml": 9,
        "image/png": 8,
        "missing": 14,
        "application": 20,
        "image/jpeg": 1,
        "text/javascript": 4,
        "image/x-icon": 1,
        "image/gif": 8,
        "text/plain": 1,
        "siteStr": "https://scribd.com",
        "total": 81
    },
    {
        "application": 28,
        "image/gif": 6,
        "image/jpeg": 33,
        "image/png": 7,
        "text/css": 5,
        "missing": 1,
        "text/html": 5,
        "siteStr": "https://3c.tmall.com",
        "total": 85
    },
    {
        "image/gif": 2,
        "text/css": 1,
        "application": 6,
        "font": 2,
        "text/javascript": 8,
        "missing": 4,
        "text/html": 3,
        "image/jpeg": 2,
        "siteStr": "https://sigonews.com",
        "total": 28
    },
    {
        "missing": 64,
        "image/gif": 8,
        "text/html": 2,
        "siteStr": "https://wellsfargo.com",
        "total": 74
    },
    {
        "text/html": 7,
        "text/css": 10,
        "application": 96,
        "text/javascript": 29,
        "image/svg+xml": 8,
        "image/png": 29,
        "image/jpeg": 10,
        "image/gif": 23,
        "text/plain": 3,
        "missing": 38,
        "siteStr": "https://bestbuy.com",
        "total": 253
    },
    {
        "text/javascript": 9,
        "text/plain": 1,
        "image/png": 4,
        "text/html": 3,
        "image/gif": 2,
        "missing": 7,
        "text/css": 1,
        "image/jpeg": 1,
        "image/x-icon": 1,
        "siteStr": "https://youth.cn",
        "total": 29
    },
    {
        "text/html": 12,
        "image/gif": 32,
        "application": 56,
        "text/css": 20,
        "image/jpeg": 3,
        "image/svg+xml": 10,
        "image/png": 6,
        "font": 4,
        "text/javascript": 7,
        "video": 4,
        "missing": 14,
        "text/plain": 1,
        "image/x-icon": 1,
        "siteStr": "https://taboola.com",
        "total": 170
    },
    {
        "text/html": 9,
        "image/png": 5,
        "image/x-icon": 4,
        "text/javascript": 4,
        "image/jpeg": 1,
        "siteStr": "https://google.com.eg",
        "total": 23
    },
    {
        "text/html": 7,
        "text/css": 3,
        "image/png": 4,
        "image/gif": 10,
        "application": 17,
        "image/jpeg": 57,
        "missing": 20,
        "image/webp": 1,
        "image/x-icon": 1,
        "text/javascript": 7,
        "image/svg+xml": 2,
        "text/plain": 3,
        "siteStr": "https://ebay.co.uk",
        "total": 132
    },
    {
        "missing": 4,
        "text/css": 2,
        "application": 3,
        "image/gif": 3,
        "image/png": 18,
        "text/javascript": 2,
        "siteStr": "https://line.me",
        "total": 32
    },
    {
        "text/html": 9,
        "text/css": 18,
        "application": 32,
        "image/png": 13,
        "image/jpeg": 173,
        "image/gif": 30,
        "image/svg+xml": 1,
        "text/javascript": 2,
        "video": 1,
        "missing": 31,
        "image/x-icon": 1,
        "siteStr": "https://amazon.ca",
        "total": 311
    },
    {
        "missing": 147,
        "text/html": 29,
        "application": 37,
        "text/css": 2,
        "font": 1,
        "image/x-icon": 1,
        "image/png": 28,
        "image/svg+xml": 5,
        "image/gif": 17,
        "text/javascript": 31,
        "text/plain": 8,
        "image/jpeg": 8,
        "siteStr": "https://speedtest.net",
        "total": 314
    },
    {
        "image/gif": 19,
        "image/png": 10,
        "text/css": 2,
        "image/svg+xml": 2,
        "image/jpeg": 89,
        "application": 11,
        "text/javascript": 6,
        "font": 2,
        "missing": 6,
        "text/html": 5,
        "image/webp": 3,
        "image/x-icon": 1,
        "siteStr": "https://chaturbate.com",
        "total": 156
    },
    {
        "text/html": 6,
        "text/javascript": 21,
        "text/css": 3,
        "image/png": 3,
        "image/svg+xml": 1,
        "application": 6,
        "image/vnd.microsoft.icon": 1,
        "image/gif": 1,
        "missing": 6,
        "text/plain": 1,
        "siteStr": "https://quora.com",
        "total": 49
    },
    {
        "text/html": 10,
        "image/jpeg": 60,
        "text/css": 1,
        "image/png": 22,
        "application": 8,
        "image/gif": 4,
        "text/javascript": 3,
        "image/vnd.microsoft.icon": 1,
        "missing": 1,
        "siteStr": "https://yelp.com",
        "total": 110
    },
    {
        "siteStr": "https://163.com",
        "total": 0
    },
    {
        "siteStr": "https://ltn.com.tw",
        "total": 0
    },
    {
        "text/css": 7,
        "application": 14,
        "missing": 3,
        "image/jpeg": 96,
        "image/png": 36,
        "image/gif": 13,
        "image/svg+xml": 14,
        "font": 4,
        "text/javascript": 18,
        "text/html": 4,
        "text/plain": 1,
        "siteStr": "https://chouftv.ma",
        "total": 210
    },
    {
        "image/gif": 3,
        "siteStr": "https://jiameng.com",
        "total": 3
    },
    {
        "text/html": 27,
        "application": 61,
        "text/css": 11,
        "text/javascript": 27,
        "font": 8,
        "missing": 233,
        "image/svg+xml": 9,
        "image/png": 13,
        "text/plain": 9,
        "image/gif": 31,
        "text/plain charset=UTF-8": 1,
        "image/webp": 3,
        "siteStr": "https://businessinsider.com",
        "total": 433
    },
    {
        "application": 1,
        "text/html": 9,
        "image/gif": 3,
        "image/png": 4,
        "image/x-icon": 1,
        "text/javascript": 4,
        "missing": 3,
        "siteStr": "https://google.com.ar",
        "total": 25
    },
    {
        "missing": 25,
        "application": 71,
        "image/png": 13,
        "text/css": 2,
        "image/jpeg": 18,
        "None": 1,
        "image/gif": 18,
        "image/webp": 5,
        "text/javascript": 11,
        "text/html": 4,
        "image/svg+xml": 1,
        "binary": 1,
        "siteStr": "https://wix.com",
        "total": 170
    },
    {
        "missing": 47,
        "text/css": 1,
        "application": 6,
        "text/javascript": 4,
        "text/html": 2,
        "image/gif": 4,
        "siteStr": "https://trello.com",
        "total": 64
    },
    {
        "missing": 25,
        "text/html": 13,
        "image/webp": 10,
        "application": 25,
        "binary": 4,
        "text/javascript": 24,
        "image/svg+xml": 1,
        "image/png": 2,
        "image/x-icon": 1,
        "image/gif": 16,
        "text/css": 1,
        "text/plain": 2,
        "siteStr": "https://healthline.com",
        "total": 124
    },
    {
        "missing": 1,
        "text/html": 2,
        "image/svg+xml": 5,
        "image/gif": 4,
        "text/css": 1,
        "application": 5,
        "text/javascript": 1,
        "image/png": 2,
        "siteStr": "https://ilovepdf.com",
        "total": 21
    },
    {
        "missing": 122,
        "text/javascript": 6,
        "application": 64,
        "text/css": 1,
        "text/plain": 2,
        "image/png": 16,
        "text/html": 16,
        "image/svg+xml": 1,
        "image/jpeg": 29,
        "image/gif": 20,
        "siteStr": "https://dailymotion.com",
        "total": 277
    },
    {
        "missing": 21,
        "text/html": 7,
        "text/javascript": 16,
        "image/jpeg": 32,
        "image/png": 7,
        "text/css": 1,
        "application": 15,
        "image/gif": 7,
        "text/plain": 2,
        "siteStr": "https://ebay-kleinanzeigen.de",
        "total": 108
    },
    {
        "image/gif": 35,
        "text/html": 10,
        "text/css": 17,
        "image/png": 11,
        "image/jpeg": 188,
        "application": 33,
        "text/javascript": 1,
        "missing": 31,
        "image/x-icon": 1,
        "siteStr": "https://amazon.es",
        "total": 327
    },
    {
        "missing": 79,
        "application": 8,
        "image/svg+xml": 4,
        "image/gif": 6,
        "text/html": 1,
        "image/jpeg": 28,
        "image/png": 3,
        "text/javascript": 1,
        "image/x-icon": 1,
        "siteStr": "https://varzesh3.com",
        "total": 131
    },
    {
        "text/html": 9,
        "image/png": 4,
        "image/x-icon": 1,
        "text/javascript": 4,
        "siteStr": "https://google.co.id",
        "total": 18
    },
    {
        "missing": 83,
        "application": 16,
        "text/javascript": 27,
        "text/html": 19,
        "image/gif": 63,
        "text/plain": 3,
        "image/png": 3,
        "text/css": 1,
        "image/jpeg": 1,
        "siteStr": "https://nicovideo.jp",
        "total": 216
    },
    {
        "image/gif": 8,
        "application": 34,
        "image/jpeg": 3,
        "text/css": 6,
        "image/png": 5,
        "missing": 2,
        "text/html": 5,
        "siteStr": "https://food.tmall.com",
        "total": 63
    },
    {
        "image/gif": 6,
        "text/css": 7,
        "application": 10,
        "image/png": 9,
        "missing": 4,
        "image/jpeg": 2,
        "text/javascript": 2,
        "image/x-icon": 1,
        "text/html": 3,
        "siteStr": "https://fc2.com",
        "total": 44
    },
    {
        "text/html": 2,
        "application": 16,
        "text/css": 8,
        "image/png": 3,
        "image/jpeg": 1,
        "image/gif": 7,
        "missing": 3,
        "siteStr": "https://primevideo.com",
        "total": 40
    },
    {
        "missing": 338,
        "text/html": 46,
        "application": 68,
        "image/svg+xml": 4,
        "image/jpeg": 10,
        "image/png": 17,
        "binary": 1,
        "text/javascript": 38,
        "image/gif": 27,
        "text/plain": 5,
        "text/css": 6,
        "font": 1,
        "siteStr": "https://thesaurus.com",
        "total": 561
    },
    {
        "missing": 15,
        "image/gif": 4,
        "text/html": 2,
        "image/jpeg": 9,
        "application": 5,
        "image/png": 14,
        "text/css": 2,
        "image/x-icon": 1,
        "siteStr": "https://jianshu.com",
        "total": 52
    },
    {
        "missing": 2,
        "image/png": 3,
        "text/html": 3,
        "siteStr": "https://iqiyi.com",
        "total": 8
    },
    {
        "image/x-icon": 2,
        "application": 7,
        "text/css": 1,
        "missing": 6,
        "image/jpeg": 2,
        "text/javascript": 1,
        "text/html": 1,
        "image/gif": 3,
        "image/png": 1,
        "siteStr": "https://bet9ja.com",
        "total": 24
    },
    {
        "image/vnd.microsoft.icon": 1,
        "application": 4,
        "image/webp": 2,
        "image/jpeg": 4,
        "missing": 5,
        "image/png": 4,
        "text/html": 4,
        "text/javascript": 2,
        "image/gif": 1,
        "image/x-icon": 1,
        "siteStr": "https://quizlet.com",
        "total": 28
    },
    {
        "image/png": 1,
        "text/html": 3,
        "text/css": 1,
        "image/svg+xml": 2,
        "binary": 2,
        "image/vnd.microsoft.icon": 1,
        "application": 5,
        "text/javascript": 2,
        "missing": 9,
        "image/gif": 1,
        "image/jpeg": 1,
        "siteStr": "https://sciencedirect.com",
        "total": 28
    },
    {
        "text/html": 3,
        "image/png": 7,
        "image/jpeg": 2,
        "text/css": 4,
        "application": 16,
        "font": 3,
        "image/gif": 2,
        "image/x-icon": 1,
        "siteStr": "https://messenger.com",
        "total": 38
    },
    {
        "missing": 24,
        "text/html": 2,
        "text/javascript": 16,
        "application": 29,
        "text/css": 1,
        "image/gif": 8,
        "siteStr": "https://ups.com",
        "total": 80
    },
    {
        "image/gif": 18,
        "text/html": 21,
        "text/css": 5,
        "application": 156,
        "image/jpeg": 4,
        "missing": 27,
        "binary": 3,
        "text/javascript": 19,
        "image/vnd.microsoft.icon": 1,
        "image/png": 2,
        "text/plain": 1,
        "image/webp": 21,
        "video": 1,
        "siteStr": "https://airbnb.com",
        "total": 279
    },
    {
        "missing": 2,
        "text/html": 9,
        "image/png": 3,
        "image/x-icon": 1,
        "text/javascript": 4,
        "siteStr": "https://google.co.th",
        "total": 19
    },
    {
        "missing": 2,
        "text/html": 7,
        "text/css": 5,
        "application": 32,
        "image/jpeg": 3,
        "image/gif": 12,
        "image/png": 14,
        "image/webp": 6,
        "siteStr": "https://list.tmall.com",
        "total": 81
    },
    {
        "text/html": 38,
        "text/css": 14,
        "text/javascript": 55,
        "application": 53,
        "missing": 100,
        "image/png": 27,
        "image/jpeg": 40,
        "image/webp": 6,
        "image/gif": 20,
        "image/svg+xml": 2,
        "text/plain": 28,
        "font": 1,
        "image/x-icon": 1,
        "siteStr": "https://dailymail.co.uk",
        "total": 385
    },
    {
        "text/javascript": 5,
        "missing": 27,
        "application": 23,
        "text/plain": 2,
        "text/html": 9,
        "video": 1,
        "image/gif": 15,
        "text/xml": 1,
        "text/css": 2,
        "image/jpeg": 5,
        "image/png": 7,
        "binary": 4,
        "image/vnd.microsoft.icon": 1,
        "siteStr": "https://capitalone.com",
        "total": 102
    },
    {
        "application": 40,
        "text/css": 16,
        "image/gif": 5,
        "image/jpeg": 80,
        "image/png": 10,
        "missing": 34,
        "text/javascript": 5,
        "text/html": 8,
        "siteStr": "https://uniqlo.tmall.com",
        "total": 198
    },
    {
        "missing": 13,
        "text/html": 3,
        "text/javascript": 6,
        "application": 22,
        "image/png": 10,
        "image/webp": 47,
        "image/gif": 3,
        "text/plain": 1,
        "siteStr": "https://ladbible.com",
        "total": 105
    },
    {
        "missing": 30,
        "siteStr": "https://bet365.com",
        "total": 30
    },
    {
        "text/html": 3,
        "image/png": 3,
        "image/jpeg": 18,
        "application": 17,
        "image/vnd.microsoft.icon": 1,
        "image/gif": 7,
        "text/plain": 1,
        "missing": 2,
        "siteStr": "https://mercadolibre.com.ar",
        "total": 52
    },
    {
        "missing": 102,
        "application": 17,
        "image/x-icon": 1,
        "text/javascript": 14,
        "image/gif": 12,
        "text/html": 3,
        "siteStr": "https://icicibank.com",
        "total": 149
    },
    {
        "image/webp": 10,
        "application": 12,
        "text/javascript": 9,
        "text/css": 1,
        "missing": 20,
        "image/gif": 11,
        "image/jpeg": 10,
        "siteStr": "https://gfycat.com",
        "total": 73
    },
    {
        "missing": 6,
        "image/jpeg": 32,
        "text/css": 4,
        "text/javascript": 10,
        "image/png": 22,
        "application": 3,
        "video": 3,
        "image/gif": 2,
        "image/x-icon": 1,
        "siteStr": "https://tistory.com",
        "total": 83
    },
    {
        "text/html": 32,
        "application": 60,
        "text/javascript": 63,
        "text/css": 6,
        "image/webp": 123,
        "text/plain": 10,
        "missing": 77,
        "image/gif": 22,
        "text/x-json": 1,
        "image/png": 2,
        "image/jpeg": 5,
        "siteStr": "https://metropoles.com",
        "total": 401
    },
    {
        "missing": 61,
        "text/javascript": 22,
        "application": 32,
        "text/html": 9,
        "image/gif": 33,
        "text/plain": 3,
        "text/css": 4,
        "image/jpeg": 13,
        "image/png": 11,
        "image/webp": 2,
        "image/x-icon": 1,
        "siteStr": "https://kinopoisk.ru",
        "total": 191
    },
    {
        "text/html": 2,
        "text/css": 2,
        "application": 6,
        "image/png": 13,
        "image/svg+xml": 3,
        "image/jpeg": 2,
        "binary": 1,
        "image/vnd.microsoft.icon": 1,
        "text/javascript": 2,
        "image/gif": 1,
        "siteStr": "https://mozilla.org",
        "total": 33
    },
    {
        "missing": 54,
        "text/html": 26,
        "application": 17,
        "image/jpeg": 2,
        "image/svg+xml": 8,
        "text/javascript": 24,
        "image/png": 2,
        "image/gif": 10,
        "siteStr": "https://hulu.com",
        "total": 143
    },
    {
        "siteStr": "https://reverso.net",
        "total": 0
    },
    {
        "text/html": 106,
        "application": 82,
        "text/css": 8,
        "image/gif": 34,
        "text/javascript": 110,
        "image/png": 6,
        "image/jpeg": 26,
        "image/svg+xml": 15,
        "missing": 157,
        "text/plain": 6,
        "font": 1,
        "siteStr": "https://foxnews.com",
        "total": 551
    },
    {
        "missing": 8,
        "image/gif": 1,
        "siteStr": "https://gmw.cn",
        "total": 9
    },
    {
        "missing": 65,
        "image/gif": 6,
        "text/html": 3,
        "image/x-icon": 1,
        "siteStr": "https://subject.tmall.com",
        "total": 75
    },
    {
        "httpd": 1,
        "text/html": 45,
        "text/css": 4,
        "application": 51,
        "image/png": 9,
        "image/jpeg": 44,
        "text/javascript": 58,
        "missing": 238,
        "font": 2,
        "image/gif": 38,
        "text/plain": 3,
        "siteStr": "https://manoramaonline.com",
        "total": 493
    },
    {
        "image/gif": 13,
        "text/css": 1,
        "font": 4,
        "missing": 12,
        "text/javascript": 1,
        "application": 2,
        "text/html": 3,
        "siteStr": "https://smallpdf.com",
        "total": 36
    },
    {
        "missing": 29,
        "text/javascript": 21,
        "text/html": 9,
        "image/png": 1,
        "application": 6,
        "text/plain": 2,
        "image/gif": 13,
        "siteStr": "https://weebly.com",
        "total": 81
    },
    {
        "missing": 8,
        "application": 27,
        "text/css": 4,
        "text/javascript": 4,
        "image/jpeg": 1,
        "image/png": 36,
        "text/html": 8,
        "image/vnd.microsoft.icon": 1,
        "image/gif": 1,
        "image/x-icon": 1,
        "siteStr": "https://larati.net",
        "total": 91
    },
    {
        "image/vnd.microsoft.icon": 1,
        "application": 2,
        "missing": 23,
        "text/javascript": 2,
        "image/png": 10,
        "image/gif": 2,
        "image/jpeg": 1,
        "image/x-icon": 1,
        "siteStr": "https://kakao.com",
        "total": 42
    },
    {
        "text/html": 8,
        "application": 40,
        "image/png": 20,
        "image/gif": 18,
        "text/css": 4,
        "missing": 1,
        "image/webp": 6,
        "image/jpeg": 2,
        "siteStr": "https://nianhuo.tmall.com",
        "total": 99
    },
    {
        "image/gif": 1,
        "text/html": 9,
        "image/png": 4,
        "text/javascript": 4,
        "image/x-icon": 1,
        "siteStr": "https://google.co.kr",
        "total": 19
    },
    {
        "text/html": 77,
        "application": 65,
        "text/css": 10,
        "image/webp": 20,
        "text/javascript": 107,
        "image/jpeg": 148,
        "image/gif": 62,
        "image/png": 45,
        "missing": 118,
        "font": 6,
        "image/x-icon": 2,
        "text/vtt": 1,
        "video": 9,
        "text/plain": 12,
        "siteStr": "https://youm7.com",
        "total": 682
    },
    {
        "text/plain": 2,
        "text/javascript": 17,
        "text/html": 11,
        "application": 19,
        "image/gif": 26,
        "image/png": 33,
        "missing": 38,
        "text/css": 6,
        "image/jpeg": 76,
        "video": 1,
        "font": 9,
        "image/x-icon": 2,
        "siteStr": "https://abs-cbn.com",
        "total": 240
    },
    {
        "text/html": 11,
        "application": 54,
        "image/png": 6,
        "text/css": 3,
        "image/jpeg": 10,
        "missing": 28,
        "font": 2,
        "image/gif": 10,
        "text/javascript": 7,
        "image/x-icon": 1,
        "text/plain": 1,
        "siteStr": "https://asos.com",
        "total": 133
    },
    {
        "text/html": 7,
        "text/css": 3,
        "application": 26,
        "image/gif": 18,
        "image/jpeg": 2,
        "image/png": 24,
        "image/webp": 4,
        "image/vnd.microsoft.icon": 1,
        "missing": 2,
        "text/plain": 1,
        "siteStr": "https://wikimedia.org",
        "total": 88
    },
    {
        "application": 35,
        "image/jpeg": 6,
        "image/png": 29,
        "text/css": 6,
        "image/gif": 7,
        "missing": 1,
        "text/html": 5,
        "image/webp": 26,
        "text/javascript": 1,
        "siteStr": "https://nvzhuang.tmall.com",
        "total": 116
    },
    {
        "image/gif": 2,
        "missing": 21,
        "application": 8,
        "text/javascript": 7,
        "text/plain": 1,
        "siteStr": "https://fedex.com",
        "total": 39
    },
    {
        "siteStr": "https://ikea.com",
        "total": 0
    },
    {
        "text/html": 23,
        "text/css": 13,
        "application": 61,
        "image/png": 20,
        "text/javascript": 46,
        "image/webp": 60,
        "image/jpeg": 37,
        "missing": 73,
        "image/svg+xml": 2,
        "font": 7,
        "image/gif": 53,
        "image/x-icon": 1,
        "text/plain": 7,
        "Content-type: application": 1,
        "text/xml": 3,
        "siteStr": "https://ndtv.com",
        "total": 407
    },
    {
        "missing": 51,
        "text/html": 12,
        "application": 43,
        "text/css": 7,
        "font": 1,
        "image/jpeg": 60,
        "image/png": 15,
        "text/javascript": 11,
        "image/x-icon": 1,
        "image/gif": 20,
        "image/webp": 162,
        "text/plain": 3,
        "siteStr": "https://softonic.com",
        "total": 386
    },
    {
        "missing": 7,
        "text/html": 6,
        "application": 11,
        "text/javascript": 3,
        "text/css": 4,
        "image/png": 2,
        "font": 1,
        "image/gif": 2,
        "image/x-icon": 1,
        "image/jpeg": 3,
        "siteStr": "https://skype.com",
        "total": 40
    },
    {
        "missing": 5,
        "text/html": 6,
        "text/css": 1,
        "image/jpeg": 13,
        "image/png": 16,
        "application": 85,
        "text/javascript": 1,
        "image/vnd.microsoft.icon": 1,
        "image/gif": 4,
        "siteStr": "https://khanacademy.org",
        "total": 132
    },
    {
        "missing": 16,
        "application": 24,
        "text/css": 3,
        "image/jpeg": 128,
        "image/png": 53,
        "image/gif": 7,
        "font": 5,
        "image/vnd.microsoft.icon": 1,
        "siteStr": "https://behance.net",
        "total": 237
    },
    {
        "text/html": 10,
        "text/css": 6,
        "image/svg+xml": 26,
        "image/png": 13,
        "application": 33,
        "image/jpeg": 16,
        "image/gif": 13,
        "text/javascript": 5,
        "image/x-icon": 1,
        "missing": 17,
        "text/plain": 1,
        "siteStr": "https://usps.com",
        "total": 141
    },
    {
        "text/css": 2,
        "application": 2,
        "text/javascript": 1,
        "text/html": 2,
        "image/gif": 1,
        "siteStr": "https://envato.com",
        "total": 8
    },
    {
        "text/html": 2,
        "missing": 30,
        "text/css": 4,
        "image/png": 3,
        "image/jpeg": 68,
        "application": 12,
        "text/javascript": 1,
        "image/x-icon": 1,
        "image/gif": 4,
        "siteStr": "https://youporn.com",
        "total": 125
    },
    {
        "text/css": 1,
        "image/jpeg": 18,
        "image/png": 5,
        "image/gif": 10,
        "text/javascript": 21,
        "application": 29,
        "text/plain": 10,
        "text/html": 4,
        "missing": 59,
        "siteStr": "https://weather.com",
        "total": 157
    },
    {
        "missing": 43,
        "application": 256,
        "image/gif": 23,
        "text/html": 33,
        "text/css": 138,
        "image/svg+xml": 3,
        "image/png": 5,
        "image/jpeg": 14,
        "text/plain": 7,
        "text/javascript": 12,
        "image/x-icon": 1,
        "siteStr": "https://tripadvisor.com",
        "total": 535
    },
    {
        "image/gif": 34,
        "missing": 140,
        "text/javascript": 52,
        "text/css": 10,
        "application": 59,
        "image/png": 17,
        "image/jpeg": 27,
        "text/html": 18,
        "image/x-icon": 1,
        "text/plain": 11,
        "image/svg+xml": 2,
        "image/webp": 8,
        "text/xml": 2,
        "siteStr": "https://investing.com",
        "total": 381
    },
    {
        "text/javascript": 51,
        "missing": 184,
        "image/gif": 14,
        "text/css": 3,
        "text/html": 13,
        "application": 11,
        "text/plain": 14,
        "font": 2,
        "image/png": 7,
        "image/jpeg": 1,
        "text/xml": 2,
        "siteStr": "https://biobiochile.cl",
        "total": 302
    },
    {
        "missing": 146,
        "text/plain": 5,
        "application": 3,
        "text/html": 10,
        "image/gif": 12,
        "text/javascript": 3,
        "image/png": 37,
        "image/jpeg": 34,
        "image/svg+xml": 1,
        "image/x-icon": 1,
        "siteStr": "https://telewebion.com",
        "total": 252
    },
    {
        "missing": 26,
        "image/gif": 1,
        "siteStr": "https://namnak.com",
        "total": 27
    },
    {
        "missing": 86,
        "application": 15,
        "text/javascript": 13,
        "text/html": 9,
        "text/css": 2,
        "image/png": 5,
        "font": 1,
        "image/gif": 2,
        "audio": 1,
        "siteStr": "https://zoom.us",
        "total": 134
    },
    {
        "text/html": 16,
        "missing": 21,
        "image/svg+xml": 6,
        "application": 31,
        "image/jpeg": 1,
        "image/png": 1,
        "image/x-icon": 1,
        "font": 1,
        "image/webp": 31,
        "text/plain": 1,
        "text/javascript": 7,
        "image/gif": 8,
        "siteStr": "https://hotstar.com",
        "total": 125
    },
    {
        "text/html": 9,
        "image/png": 4,
        "text/javascript": 3,
        "image/x-icon": 1,
        "siteStr": "https://google.pl",
        "total": 17
    },
    {
        "text/css": 1,
        "font": 1,
        "image/jpeg": 17,
        "text/javascript": 3,
        "application": 9,
        "text/html": 3,
        "siteStr": "https://yts.lt",
        "total": 34
    },
    {
        "missing": 79,
        "application": 10,
        "text/javascript": 1,
        "image/gif": 7,
        "text/html": 2,
        "siteStr": "https://iqoption.com",
        "total": 99
    },
    {
        "missing": 8,
        "text/html": 7,
        "image/png": 4,
        "application": 24,
        "image/jpeg": 54,
        "text/javascript": 6,
        "text/css": 1,
        "text/plain": 1,
        "siteStr": "https://pinimg.com",
        "total": 105
    },
    {
        "application": 86,
        "missing": 68,
        "text/html": 9,
        "text/css": 6,
        "image/png": 38,
        "image/jpeg": 31,
        "image/gif": 13,
        "image/vnd.microsoft.icon": 1,
        "text/javascript": 11,
        "image/x-icon": 1,
        "siteStr": "https://homedepot.com",
        "total": 264
    },
    {
        "missing": 34,
        "image/png": 3,
        "image/x-icon": 3,
        "image/vnd.microsoft.icon": 1,
        "image/jpeg": 1,
        "siteStr": "https://eastday.com",
        "total": 42
    },
    {
        "text/css": 3,
        "application": 28,
        "image/png": 77,
        "image/svg+xml": 17,
        "text/javascript": 31,
        "binary": 5,
        "missing": 159,
        "image/gif": 36,
        "text/plain": 3,
        "text/html": 30,
        "image/jpeg": 4,
        "image/x-icon": 2,
        "siteStr": "https://coinmarketcap.com",
        "total": 395
    },
    {
        "missing": 3,
        "siteStr": "https://dormitysature.info",
        "total": 3
    },
    {
        "missing": 43,
        "image/gif": 13,
        "application": 22,
        "text/css": 4,
        "text/javascript": 4,
        "image/jpeg": 6,
        "image/png": 41,
        "text/html": 1,
        "image/svg+xml": 3,
        "siteStr": "https://box.com",
        "total": 137
    },
    {
        "image/png": 6,
        "missing": 6,
        "text/css": 3,
        "application": 13,
        "text/javascript": 4,
        "image/gif": 4,
        "image/jpeg": 23,
        "text/html": 2,
        "siteStr": "https://eventbrite.com",
        "total": 61
    },
    {
        "text/html": 5,
        "text/javascript": 10,
        "application": 10,
        "text/css": 6,
        "image/jpeg": 8,
        "image/png": 5,
        "font": 3,
        "missing": 14,
        "image/svg+xml": 1,
        "image/x-icon": 1,
        "video": 1,
        "image/gif": 1,
        "siteStr": "https://blackboard.com",
        "total": 65
    },
    {
        "missing": 36,
        "image/jpeg": 78,
        "application": 7,
        "text/javascript": 24,
        "text/plain": 6,
        "image/gif": 10,
        "text/html": 7,
        "image/png": 2,
        "text/css": 1,
        "siteStr": "https://sahibinden.com",
        "total": 171
    },
    {
        "missing": 44,
        "text/html": 7,
        "image/gif": 36,
        "text/css": 5,
        "application": 45,
        "image/png": 2,
        "image/webp": 18,
        "text/javascript": 9,
        "image/jpeg": 4,
        "image/x-icon": 1,
        "siteStr": "https://hp.com",
        "total": 171
    },
    {
        "text/html": 12,
        "application": 11,
        "text/css": 8,
        "image/png": 11,
        "missing": 7,
        "image/jpeg": 3,
        "image/svg+xml": 2,
        "text/javascript": 30,
        "image/vnd.microsoft.icon": 1,
        "image/gif": 5,
        "video": 1,
        "siteStr": "https://geeksforgeeks.org",
        "total": 91
    },
    {
        "missing": 12,
        "text/html": 6,
        "image/gif": 9,
        "application": 40,
        "text/css": 7,
        "image/jpeg": 6,
        "image/x-icon": 1,
        "image/png": 5,
        "text/javascript": 12,
        "text/plain": 3,
        "siteStr": "https://glassdoor.com",
        "total": 101
    },
    {
        "text/html": 2,
        "image/png": 2,
        "image/gif": 1,
        "siteStr": "https://gstatic.com",
        "total": 5
    },
    {
        "text/html": 11,
        "missing": 44,
        "application": 71,
        "image/svg+xml": 2,
        "image/jpeg": 9,
        "image/png": 1,
        "text/plain": 7,
        "text/javascript": 15,
        "image/vnd.microsoft.icon": 1,
        "image/gif": 13,
        "siteStr": "https://cnbc.com",
        "total": 174
    },
    {
        "missing": 6,
        "application": 35,
        "text/html": 5,
        "image/gif": 10,
        "text/css": 22,
        "image/svg+xml": 19,
        "image/png": 24,
        "text/javascript": 10,
        "text/plain": 1,
        "image/webp": 4,
        "image/x-icon": 1,
        "image/jpeg": 1,
        "siteStr": "https://tradingview.com",
        "total": 138
    },
    {
        "missing": 27,
        "text/html": 45,
        "text/css": 7,
        "application": 13,
        "image/jpeg": 109,
        "image/png": 17,
        "text/javascript": 66,
        "font": 3,
        "image/gif": 15,
        "text/plain": 4,
        "siteStr": "https://breitbart.com",
        "total": 306
    },
    {
        "image/gif": 18,
        "application": 37,
        "text/javascript": 48,
        "image/svg+xml": 56,
        "image/png": 18,
        "text/css": 33,
        "image/jpeg": 29,
        "text/html": 6,
        "missing": 3,
        "siteStr": "https://allegro.pl",
        "total": 248
    },
    {
        "missing": 1,
        "text/html": 2,
        "text/javascript": 3,
        "application": 3,
        "image/png": 3,
        "image/gif": 1,
        "siteStr": "https://wordreference.com",
        "total": 13
    },
    {
        "text/html": 21,
        "application": 102,
        "text/css": 19,
        "image/png": 44,
        "image/jpeg": 165,
        "text/javascript": 39,
        "missing": 58,
        "image/x-icon": 1,
        "image/gif": 25,
        "text/plain": 2,
        "font": 3,
        "siteStr": "https://suara.com",
        "total": 479
    },
    {
        "image/png": 20,
        "image/jpeg": 17,
        "missing": 5,
        "application": 5,
        "image/gif": 11,
        "text/html": 10,
        "text/javascript": 4,
        "image/x-icon": 1,
        "siteStr": "https://google.com.au",
        "total": 73
    },
    {
        "text/css": 3,
        "application": 24,
        "image/png": 12,
        "text/javascript": 32,
        "missing": 110,
        "image/jpeg": 68,
        "image/webp": 3,
        "video": 1,
        "text/html": 20,
        "image/vnd.microsoft.icon": 1,
        "image/gif": 11,
        "text/plain": 3,
        "text/xml": 10,
        "siteStr": "https://9gag.com",
        "total": 298
    },
    {
        "missing": 49,
        "text/xml": 2,
        "image/gif": 3,
        "text/html": 4,
        "text/javascript": 1,
        "application": 1,
        "siteStr": "https://sex.com",
        "total": 60
    },
    {
        "image/jpeg": 23,
        "image/webp": 21,
        "text/css": 3,
        "application": 9,
        "image/png": 9,
        "text/javascript": 1,
        "text/html": 4,
        "missing": 15,
        "text/plain": 3,
        "siteStr": "https://spankbang.com",
        "total": 88
    },
    {
        "application": 19,
        "text/html": 12,
        "text/javascript": 13,
        "text/css": 4,
        "image/gif": 110,
        "image/png": 9,
        "image/jpeg": 2,
        "missing": 8,
        "image/x-icon": 1,
        "siteStr": "https://naukri.com",
        "total": 178
    },
    {
        "image/gif": 11,
        "text/css": 10,
        "application": 52,
        "image/png": 9,
        "image/jpeg": 12,
        "image/vnd.microsoft.icon": 1,
        "text/javascript": 1,
        "missing": 5,
        "text/html": 4,
        "text/plain": 2,
        "video": 1,
        "siteStr": "https://spao.tmall.com",
        "total": 108
    },
    {
        "image/gif": 11,
        "image/png": 22,
        "text/plain": 3,
        "text/html": 6,
        "application": 33,
        "text/css": 3,
        "font": 3,
        "image/jpeg": 7,
        "text/javascript": 4,
        "missing": 11,
        "image/jpg": 6,
        "siteStr": "https://lazada.sg",
        "total": 109
    },
    {
        "image/gif": 8,
        "image/png": 2,
        "missing": 15,
        "application": 21,
        "text/css": 3,
        "image/svg+xml": 6,
        "text/javascript": 5,
        "text/html": 4,
        "text/plain": 1,
        "siteStr": "https://kumparan.com",
        "total": 65
    },
    {
        "missing": 25,
        "image/jpeg": 30,
        "text/css": 5,
        "image/png": 11,
        "image/gif": 4,
        "application": 19,
        "text/javascript": 1,
        "siteStr": "https://douban.com",
        "total": 95
    },
    {
        "missing": 1,
        "text/html": 7,
        "image/png": 4,
        "text/javascript": 4,
        "image/x-icon": 1,
        "siteStr": "https://postlnk.com",
        "total": 17
    },
    {
        "text/html": 2,
        "application": 19,
        "text/css": 6,
        "font": 1,
        "missing": 8,
        "image/jpeg": 16,
        "image/webp": 3,
        "text/javascript": 1,
        "image/gif": 1,
        "image/x-icon": 1,
        "siteStr": "https://newstrend.news",
        "total": 58
    },
    {
        "text/plain": 4,
        "text/html": 6,
        "application": 37,
        "text/css": 5,
        "image/svg+xml": 2,
        "image/png": 30,
        "font": 2,
        "video": 1,
        "image/gif": 9,
        "text/javascript": 6,
        "missing": 21,
        "image/jpeg": 1,
        "image/x-icon": 2,
        "siteStr": "https://mgid.com",
        "total": 126
    },
    {
        "image/png": 7,
        "image/x-icon": 2,
        "missing": 3,
        "text/css": 3,
        "application": 43,
        "image/gif": 26,
        "image/jpeg": 16,
        "text/html": 5,
        "text/plain": 2,
        "siteStr": "https://lee.tmall.com",
        "total": 107
    },
    {
        "image/gif": 1,
        "text/plain": 1,
        "image/png": 3,
        "missing": 3,
        "image/x-icon": 1,
        "image/vnd.microsoft.icon": 1,
        "siteStr": "https://adp.com",
        "total": 10
    },
    {
        "missing": 11,
        "image/gif": 6,
        "text/css": 3,
        "application": 9,
        "image/png": 12,
        "image/jpeg": 62,
        "text/javascript": 1,
        "image/x-icon": 2,
        "text/html": 2,
        "siteStr": "https://ameblo.jp",
        "total": 108
    },
    {
        "application": 63,
        "text/css": 10,
        "text/javascript": 13,
        "missing": 21,
        "image/svg+xml": 1,
        "image/jpeg": 54,
        "binary": 5,
        "text/html": 13,
        "image/png": 2,
        "image/x-icon": 1,
        "text/plain": 1,
        "image/gif": 10,
        "siteStr": "https://patch.com",
        "total": 194
    },
    {
        "missing": 14,
        "image/gif": 6,
        "application": 20,
        "image/png": 10,
        "image/svg+xml": 7,
        "text/css": 5,
        "image/jpeg": 44,
        "text/html": 6,
        "text/javascript": 16,
        "text/plain": 2,
        "siteStr": "https://goodreads.com",
        "total": 130
    },
    {
        "text/html": 17,
        "application": 22,
        "text/css": 10,
        "image/png": 24,
        "image/jpeg": 73,
        "text/javascript": 39,
        "font": 2,
        "image/gif": 19,
        "missing": 39,
        "text/plain": 5,
        "siteStr": "https://merdeka.com",
        "total": 250
    },
    {
        "application": 34,
        "image/gif": 12,
        "text/css": 6,
        "image/png": 8,
        "image/jpeg": 47,
        "missing": 1,
        "text/html": 4,
        "image/webp": 2,
        "text/javascript": 1,
        "siteStr": "https://neiyi.tmall.com",
        "total": 115
    },
    {
        "image/gif": 2,
        "missing": 59,
        "text/javascript": 6,
        "application": 7,
        "text/plain": 2,
        "text/html": 6,
        "siteStr": "https://n11.com",
        "total": 82
    },
    {
        "image/gif": 1,
        "missing": 6,
        "text/css": 1,
        "siteStr": "https://patria.org.ve",
        "total": 8
    },
    {
        "missing": 5,
        "application": 16,
        "text/css": 2,
        "font": 3,
        "text/javascript": 1,
        "image/png": 1,
        "text/html": 3,
        "image/gif": 1,
        "siteStr": "https://divar.ir",
        "total": 32
    },
    {
        "missing": 49,
        "application": 5,
        "text/javascript": 1,
        "image/gif": 7,
        "text/html": 1,
        "siteStr": "https://sberbank.ru",
        "total": 63
    },
    {
        "missing": 29,
        "text/css": 1,
        "application": 15,
        "text/javascript": 6,
        "font": 3,
        "image/gif": 18,
        "text/html": 5,
        "text/plain": 1,
        "siteStr": "https://hootsuite.com",
        "total": 78
    },
    {
        "missing": 73,
        "image/jpeg": 37,
        "image/png": 1,
        "image/gif": 5,
        "text/javascript": 1,
        "text/html": 1,
        "siteStr": "https://steamcommunity.com",
        "total": 118
    },
    {
        "text/html": 9,
        "image/png": 3,
        "text/javascript": 4,
        "image/x-icon": 1,
        "siteStr": "https://google.com.ua",
        "total": 17
    },
    {
        "image/gif": 6,
        "text/html": 13,
        "image/png": 34,
        "image/jpeg": 13,
        "image/webp": 17,
        "application": 62,
        "missing": 48,
        "text/css": 6,
        "text/javascript": 18,
        "text/plain": 1,
        "siteStr": "https://redd.it",
        "total": 218
    },
    {
        "missing": 1,
        "text/html": 7,
        "image/png": 4,
        "image/gif": 2,
        "text/javascript": 4,
        "image/x-icon": 1,
        "siteStr": "https://uselnk.com",
        "total": 19
    },
    {
        "missing": 22,
        "text/css": 4,
        "font": 2,
        "text/javascript": 36,
        "application": 4,
        "text/html": 4,
        "text/plain": 1,
        "image/png": 7,
        "image/jpeg": 1,
        "siteStr": "https://irctc.co.in",
        "total": 81
    },
    {
        "missing": 17,
        "application": 81,
        "text/html": 9,
        "image/gif": 2,
        "image/png": 3,
        "image/jpeg": 22,
        "text/plain": 4,
        "text/javascript": 2,
        "siteStr": "https://target.com",
        "total": 140
    },
    {
        "application": 6,
        "missing": 44,
        "text/css": 1,
        "text/javascript": 3,
        "image/gif": 2,
        "text/html": 1,
        "siteStr": "https://dmm.co.jp",
        "total": 57
    },
    {
        "missing": 28,
        "application": 49,
        "text/css": 9,
        "image/png": 4,
        "image/gif": 10,
        "image/jpeg": 25,
        "text/javascript": 1,
        "text/html": 4,
        "text/plain": 2,
        "image/vnd.microsoft.icon": 1,
        "siteStr": "https://aimer.tmall.com",
        "total": 133
    },
    {
        "image/gif": 14,
        "missing": 99,
        "text/html": 16,
        "text/javascript": 50,
        "text/css": 4,
        "text/plain": 6,
        "image/svg+xml": 8,
        "image/png": 3,
        "application": 31,
        "image/vnd.microsoft.icon": 1,
        "siteStr": "https://samsung.com",
        "total": 232
    },
    {
        "text/html": 24,
        "missing": 8,
        "text/javascript": 89,
        "text/css": 1,
        "application": 15,
        "image/png": 5,
        "image/jpeg": 1,
        "text/plain": 13,
        "image/gif": 18,
        "siteStr": "https://elbalad.news",
        "total": 174
    },
    {
        "image/gif": 12,
        "text/html": 1,
        "siteStr": "https://googlevideo.com",
        "total": 13
    },
    {
        "text/html": 12,
        "text/css": 14,
        "image/jpeg": 14,
        "application": 63,
        "font": 8,
        "text/javascript": 28,
        "missing": 123,
        "text/plain": 6,
        "image/svg+xml": 4,
        "image/png": 4,
        "image/gif": 37,
        "siteStr": "https://bloomberg.com",
        "total": 313
    },
    {
        "missing": 187,
        "application": 46,
        "text/html": 36,
        "text/javascript": 90,
        "image/gif": 48,
        "text/css": 1,
        "font": 3,
        "image/webp": 1,
        "text/plain": 12,
        "image/jpeg": 10,
        "image/png": 15,
        "image/svg+xml": 1,
        "video": 1,
        "siteStr": "https://kompasiana.com",
        "total": 451
    },
    {
        "missing": 77,
        "image/gif": 47,
        "text/plain": 7,
        "application": 62,
        "text/html": 9,
        "text/css": 9,
        "image/png": 7,
        "text/javascript": 16,
        "image/svg+xml": 3,
        "image/x-icon": 1,
        "image/jpeg": 6,
        "siteStr": "https://citi.com",
        "total": 244
    },
    {
        "missing": 57,
        "text/html": 18,
        "text/javascript": 29,
        "application": 18,
        "text/css": 5,
        "image/svg+xml": 13,
        "font": 4,
        "image/webp": 20,
        "image/jpeg": 3,
        "image/png": 8,
        "text/plain": 4,
        "image/gif": 4,
        "siteStr": "https://rambler.ru",
        "total": 183
    },
    {
        "image/gif": 19,
        "application": 22,
        "missing": 17,
        "text/plain": 1,
        "image/svg+xml": 10,
        "text/html": 2,
        "text/css": 3,
        "image/png": 13,
        "image/jpeg": 70,
        "text/javascript": 3,
        "siteStr": "https://deviantart.com",
        "total": 160
    },
    {
        "image/png": 2,
        "image/x-icon": 2,
        "missing": 1,
        "siteStr": "https://1337x.to",
        "total": 5
    },
    {
        "missing": 45,
        "application": 2,
        "text/html": 2,
        "siteStr": "https://51.la",
        "total": 49
    },
    {
        "missing": 82,
        "application": 1,
        "image/gif": 1,
        "siteStr": "https://amazon.cn",
        "total": 84
    },
    {
        "missing": 46,
        "image/gif": 6,
        "text/html": 11,
        "text/css": 7,
        "application": 37,
        "text/javascript": 8,
        "image/png": 27,
        "image/jpeg": 87,
        "font": 2,
        "unknown": 7,
        "image/x-icon": 1,
        "image/webp": 4,
        "text/plain": 1,
        "siteStr": "https://ensonhaber.com",
        "total": 244
    },
    {
        "missing": 28,
        "application": 33,
        "text/css": 10,
        "image/svg+xml": 6,
        "image/png": 30,
        "text/javascript": 7,
        "image/jpeg": 7,
        "binary": 3,
        "text/html": 12,
        "image/gif": 11,
        "image/x-icon": 1,
        "audio": 1,
        "siteStr": "https://slack.com",
        "total": 149
    },
    {
        "missing": 25,
        "application": 20,
        "image/gif": 19,
        "text/html": 12,
        "text/javascript": 5,
        "image/jpeg": 2,
        "image/x-icon": 2,
        "image/png": 4,
        "image/webp": 13,
        "text/plain": 8,
        "image/svg+xml": 1,
        "siteStr": "https://giphy.com",
        "total": 111
    },
    {
        "missing": 9,
        "text/html": 10,
        "application": 8,
        "text/javascript": 5,
        "text/css": 1,
        "image/jpeg": 4,
        "unknown": 5,
        "text/plain": 1,
        "image/webp": 5,
        "image/png": 2,
        "image/gif": 2,
        "image/x-icon": 2,
        "siteStr": "https://oracle.com",
        "total": 54
    },
    {
        "image/gif": 10,
        "missing": 20,
        "application": 19,
        "text/css": 2,
        "image/png": 22,
        "image/svg+xml": 11,
        "text/javascript": 11,
        "text/html": 6,
        "siteStr": "https://surveymonkey.com",
        "total": 101
    },
    {
        "missing": 1,
        "siteStr": "https://wixsite.com",
        "total": 1
    },
    {
        "text/javascript": 1,
        "siteStr": "https://apxs.xyz",
        "total": 1
    },
    {
        "text/css": 2,
        "application": 13,
        "image/png": 13,
        "image/jpeg": 2,
        "missing": 38,
        "image/svg+xml": 2,
        "text/html": 7,
        "text/javascript": 10,
        "text/plain": 1,
        "image/gif": 14,
        "siteStr": "https://sourceforge.net",
        "total": 102
    },
    {
        "text/html": 7,
        "application": 74,
        "text/css": 3,
        "image/svg+xml": 1,
        "image/jpeg": 5,
        "image/png": 4,
        "missing": 28,
        "image/gif": 13,
        "binary": 1,
        "text/javascript": 10,
        "text/plain": 2,
        "siteStr": "https://xfinity.com",
        "total": 148
    },
    {
        "application": 31,
        "text/html": 21,
        "text/css": 4,
        "image/gif": 20,
        "image/svg+xml": 5,
        "image/jpeg": 1,
        "font": 5,
        "missing": 11,
        "image/png": 5,
        "text/javascript": 16,
        "text/plain": 4,
        "siteStr": "https://rakuten.com",
        "total": 123
    },
    {
        "missing": 16,
        "application": 8,
        "text/javascript": 1,
        "image/gif": 2,
        "text/html": 1,
        "image/png": 1,
        "siteStr": "https://mit.edu",
        "total": 29
    },
    {
        "text/css": 13,
        "application": 31,
        "image/svg+xml": 18,
        "image/png": 56,
        "image/jpeg": 54,
        "image/gif": 9,
        "missing": 58,
        "text/html": 28,
        "image/vnd.microsoft.icon": 1,
        "text/javascript": 13,
        "text/plain": 1,
        "siteStr": "https://web.de",
        "total": 282
    },
    {
        "image/gif": 5,
        "text/html": 2,
        "missing": 16,
        "application": 9,
        "image/png": 7,
        "image/svg+xml": 7,
        "image/jpeg": 22,
        "text/javascript": 3,
        "text/plain": 1,
        "siteStr": "https://gismeteo.ru",
        "total": 72
    },
    {
        "text/html": 2,
        "text/javascript": 9,
        "image/jpeg": 11,
        "text/css": 2,
        "application": 2,
        "font": 3,
        "missing": 7,
        "image/gif": 3,
        "image/png": 2,
        "siteStr": "https://doubleclick.net",
        "total": 41
    },
    {
        "text/html": 13,
        "application": 62,
        "image/webp": 85,
        "image/png": 10,
        "image/jpeg": 19,
        "text/javascript": 17,
        "font": 2,
        "image/x-icon": 1,
        "missing": 65,
        "text/css": 1,
        "image/gif": 47,
        "text/plain": 4,
        "video": 3,
        "siteStr": "https://buzzfeed.com",
        "total": 329
    },
    {
        "missing": 48,
        "image/gif": 14,
        "application": 32,
        "text/css": 9,
        "text/javascript": 5,
        "text/html": 3,
        "font": 1,
        "siteStr": "https://outbrain.com",
        "total": 112
    },
    {
        "text/javascript": 19,
        "font": 2,
        "missing": 28,
        "application": 17,
        "image/png": 2,
        "image/jpeg": 9,
        "image/gif": 10,
        "text/html": 4,
        "text/plain": 1,
        "text/css": 1,
        "image/svg+xml": 6,
        "siteStr": "https://genius.com",
        "total": 99
    },
    {
        "text/html": 29,
        "image/gif": 31,
        "application": 46,
        "image/png": 29,
        "image/jpeg": 126,
        "text/css": 6,
        "font": 1,
        "text/javascript": 22,
        "missing": 126,
        "image/x-icon": 1,
        "image/webp": 1,
        "text/plain": 3,
        "text/xml": 2,
        "siteStr": "https://kapanlagi.com",
        "total": 423
    },
    {
        "application": 22,
        "missing": 13,
        "text/html": 5,
        "image/gif": 13,
        "text/css": 2,
        "image/png": 7,
        "image/jpeg": 2,
        "text/javascript": 3,
        "siteStr": "https://err.tmall.com",
        "total": 67
    },
    {
        "image/gif": 5,
        "missing": 71,
        "image/jpeg": 34,
        "text/javascript": 1,
        "image/png": 1,
        "text/html": 1,
        "siteStr": "https://steampowered.com",
        "total": 113
    },
    {
        "missing": 2,
        "text/html": 2,
        "text/css": 2,
        "image/png": 5,
        "application": 2,
        "text/javascript": 1,
        "image/x-icon": 1,
        "image/gif": 1,
        "image/jpeg": 23,
        "siteStr": "https://justdial.com",
        "total": 39
    },
    {
        "missing": 130,
        "application": 25,
        "text/javascript": 13,
        "text/html": 23,
        "text/plain": 5,
        "image/png": 3,
        "image/jpeg": 13,
        "text/css": 1,
        "image/gif": 13,
        "siteStr": "https://nfl.com",
        "total": 226
    },
    {
        "missing": 29,
        "text/html": 31,
        "image/gif": 10,
        "application": 17,
        "text/css": 9,
        "image/png": 17,
        "image/jpeg": 23,
        "image/svg+xml": 1,
        "font": 3,
        "text/plain": 2,
        "text/javascript": 7,
        "siteStr": "https://idntimes.com",
        "total": 149
    },
    {
        "application": 34,
        "text/javascript": 4,
        "missing": 4,
        "image/gif": 5,
        "text/css": 5,
        "image/png": 11,
        "image/jpeg": 11,
        "text/html": 5,
        "text/plain": 1,
        "siteStr": "https://miao.tmall.com",
        "total": 80
    },
    {
        "image/gif": 8,
        "missing": 6,
        "application": 4,
        "image/png": 21,
        "text/css": 1,
        "text/javascript": 1,
        "siteStr": "https://popads.net",
        "total": 41
    },
    {
        "siteStr": "https://banvenez.com",
        "total": 0
    },
    {
        "text/html": 11,
        "text/css": 6,
        "application": 44,
        "missing": 40,
        "text/javascript": 11,
        "image/png": 3,
        "text/plain": 2,
        "image/gif": 8,
        "image/jpeg": 1,
        "siteStr": "https://pulzo.com",
        "total": 126
    },
    {
        "missing": 7,
        "application": 50,
        "text/css": 7,
        "image/png": 2,
        "image/jpeg": 12,
        "image/gif": 13,
        "text/javascript": 1,
        "text/html": 4,
        "text/plain": 2,
        "image/vnd.microsoft.icon": 1,
        "image/x-icon": 1,
        "siteStr": "https://crabsecret.tmall.com",
        "total": 100
    },
    {
        "image/gif": 1,
        "missing": 4,
        "text/html": 10,
        "image/png": 4,
        "text/javascript": 4,
        "image/x-icon": 1,
        "image/jpeg": 1,
        "application": 2,
        "siteStr": "https://google.gr",
        "total": 27
    },
    {
        "missing": 69,
        "image/jpeg": 9,
        "text/javascript": 9,
        "image/x-icon": 2,
        "image/png": 4,
        "image/vnd.microsoft.icon": 1,
        "image/gif": 12,
        "application": 3,
        "text/plain": 1,
        "text/html": 7,
        "image/webp": 3,
        "siteStr": "https://livejournal.com",
        "total": 120
    },
    {
        "image/png": 2,
        "missing": 1,
        "application": 1,
        "siteStr": "https://cambridge.org",
        "total": 4
    },
    {
        "missing": 17,
        "text/html": 4,
        "text/javascript": 5,
        "image/gif": 2,
        "text/css": 1,
        "image/png": 8,
        "application": 14,
        "font": 3,
        "video": 2,
        "image/svg+xml": 14,
        "image/jpeg": 15,
        "text/plain": 1,
        "image/x-icon": 1,
        "siteStr": "https://rt.com",
        "total": 87
    },
    {
        "missing": 3,
        "text/html": 1,
        "text/css": 1,
        "application": 5,
        "image/png": 3,
        "binary": 3,
        "image/jpeg": 2,
        "image/vnd.microsoft.icon": 1,
        "siteStr": "https://ecosia.org",
        "total": 19
    },
    {
        "missing": 41,
        "application": 105,
        "text/css": 2,
        "text/plain": 80,
        "text/html": 21,
        "image/svg+xml": 1,
        "text/javascript": 6,
        "image/gif": 8,
        "siteStr": "https://americanas.com.br",
        "total": 264
    },
    {
        "image/gif": 13,
        "missing": 24,
        "text/javascript": 28,
        "application": 12,
        "text/html": 10,
        "siteStr": "https://leboncoin.fr",
        "total": 87
    },
    {
        "text/html": 4,
        "image/svg+xml": 1,
        "image/webp": 20,
        "image/png": 4,
        "application": 34,
        "image/gif": 9,
        "image/vnd.microsoft.icon": 1,
        "text/javascript": 7,
        "text/plain": 2,
        "missing": 2,
        "image/jpeg": 1,
        "siteStr": "https://mercadolibre.com.mx",
        "total": 85
    },
    {
        "missing": 31,
        "image/gif": 5,
        "text/css": 5,
        "application": 17,
        "image/png": 13,
        "image/jpeg": 68,
        "video": 1,
        "text/javascript": 1,
        "image/x-icon": 1,
        "text/html": 1,
        "siteStr": "https://redtube.com",
        "total": 143
    },
    {
        "text/html": 7,
        "text/css": 8,
        "application": 36,
        "image/png": 5,
        "text/javascript": 4,
        "image/svg+xml": 3,
        "image/jpeg": 48,
        "missing": 7,
        "image/x-icon": 1,
        "text/plain": 3,
        "image/gif": 6,
        "text/xml": 2,
        "siteStr": "https://crptgate.com",
        "total": 130
    },
    {
        "text/html": 14,
        "text/css": 6,
        "image/gif": 5,
        "application": 15,
        "image/jpeg": 15,
        "image/png": 16,
        "text/javascript": 34,
        "missing": 5,
        "image/x-icon": 1,
        "text/plain": 1,
        "image/jpg": 56,
        "siteStr": "https://indiamart.com",
        "total": 168
    },
    {
        "text/html": 9,
        "image/png": 4,
        "text/javascript": 4,
        "image/x-icon": 1,
        "image/gif": 5,
        "siteStr": "https://google.ro",
        "total": 23
    },
    {
        "missing": 129,
        "text/javascript": 21,
        "text/html": 17,
        "application": 3,
        "image/gif": 6,
        "image/png": 2,
        "siteStr": "https://ouedkniss.com",
        "total": 178
    },
    {
        "text/html": 23,
        "image/gif": 32,
        "text/css": 9,
        "image/svg+xml": 8,
        "application": 63,
        "image/png": 14,
        "image/jpeg": 31,
        "missing": 172,
        "binary": 6,
        "text/plain": 1,
        "text/javascript": 7,
        "video": 23,
        "image/jpg": 1,
        "siteStr": "https://aol.com",
        "total": 390
    },
    {
        "missing": 130,
        "image/gif": 15,
        "text/html": 19,
        "application": 28,
        "image/webp": 7,
        "text/javascript": 9,
        "text/plain": 1,
        "image/x-icon": 1,
        "image/jpeg": 1,
        "siteStr": "https://usatoday.com",
        "total": 211
    },
    {
        "text/html": 18,
        "image/gif": 11,
        "application": 132,
        "text/javascript": 19,
        "image/png": 7,
        "binary": 3,
        "image/jpeg": 74,
        "text/css": 2,
        "missing": 3,
        "text/plain": 2,
        "siteStr": "https://wish.com",
        "total": 271
    },
    {
        "image/gif": 1,
        "image/jpeg": 1,
        "application": 1,
        "missing": 32,
        "siteStr": "https://gosuslugi.ru",
        "total": 35
    },
    {
        "text/html": 5,
        "application": 17,
        "text/css": 3,
        "image/svg+xml": 4,
        "missing": 2,
        "image/png": 8,
        "binary": 1,
        "image/jpeg": 1,
        "text/javascript": 1,
        "image/gif": 5,
        "text/plain": 1,
        "siteStr": "https://patreon.com",
        "total": 48
    },
    {
        "text/html": 1,
        "text/css": 5,
        "application": 10,
        "image/png": 5,
        "text/javascript": 1,
        "font": 3,
        "missing": 3,
        "siteStr": "https://onlinevideoconverter.com",
        "total": 28
    },
    {
        "text/html": 9,
        "image/png": 3,
        "text/javascript": 4,
        "image/x-icon": 1,
        "siteStr": "https://google.com.vn",
        "total": 17
    },
    {
        "siteStr": "https://zippyshare.com",
        "total": 0
    },
    {
        "text/html": 14,
        "application": 23,
        "missing": 101,
        "text/css": 1,
        "text/javascript": 10,
        "image/gif": 15,
        "text/plain": 1,
        "siteStr": "https://flaticon.com",
        "total": 165
    },
    {
        "text/html": 7,
        "text/css": 2,
        "image/jpeg": 4,
        "image/png": 6,
        "application": 21,
        "image/svg+xml": 4,
        "font": 1,
        "image/gif": 13,
        "missing": 14,
        "text/javascript": 4,
        "image/x-icon": 1,
        "text/plain": 1,
        "siteStr": "https://files.wordpress.com",
        "total": 78
    },
    {
        "text/html": 43,
        "text/javascript": 111,
        "text/css": 47,
        "application": 77,
        "image/jpeg": 40,
        "image/svg+xml": 10,
        "font": 16,
        "missing": 93,
        "image/png": 25,
        "image/gif": 37,
        "image/x-icon": 1,
        "text/plain": 6,
        "siteStr": "https://webmd.com",
        "total": 506
    },
    {
        "missing": 35,
        "text/html": 16,
        "image/gif": 35,
        "application": 25,
        "text/javascript": 20,
        "text/css": 4,
        "image/png": 9,
        "image/webp": 25,
        "image/svg+xml": 6,
        "image/vnd.microsoft.icon": 1,
        "text/plain": 2,
        "siteStr": "https://olx.ua",
        "total": 178
    },
    {
        "text/html": 5,
        "image/gif": 8,
        "application": 26,
        "missing": 25,
        "text/javascript": 4,
        "image/svg+xml": 2,
        "image/png": 27,
        "image/webp": 34,
        "image/jpeg": 19,
        "text/css": 1,
        "text/plain": 1,
        "siteStr": "https://sportbible.com",
        "total": 152
    },
    {
        "text/html": 9,
        "text/css": 16,
        "text/javascript": 10,
        "application": 86,
        "missing": 21,
        "font": 1,
        "image/gif": 20,
        "image/jpeg": 23,
        "image/png": 32,
        "image/x-icon": 1,
        "siteStr": "https://squarespace.com",
        "total": 219
    },
    {
        "missing": 33,
        "application": 27,
        "image/svg+xml": 22,
        "image/jpeg": 27,
        "image/png": 3,
        "text/css": 3,
        "text/javascript": 9,
        "video": 3,
        "text/html": 8,
        "text/plain": 1,
        "image/vnd.microsoft.icon": 1,
        "image/gif": 11,
        "siteStr": "https://prezi.com",
        "total": 148
    },
    {
        "missing": 111,
        "application": 33,
        "text/plain": 1,
        "image/gif": 12,
        "text/javascript": 6,
        "text/html": 5,
        "image/png": 1,
        "siteStr": "https://dell.com",
        "total": 169
    },
    {
        "image/jpeg": 8,
        "missing": 30,
        "text/css": 1,
        "image/png": 4,
        "image/gif": 3,
        "application": 3,
        "text/html": 2,
        "image/x-icon": 1,
        "siteStr": "https://rutracker.org",
        "total": 52
    },
    {
        "missing": 20,
        "application": 9,
        "text/css": 1,
        "text/javascript": 4,
        "image/png": 1,
        "image/jpeg": 3,
        "image/x-icon": 1,
        "text/html": 3,
        "siteStr": "https://huaban.com",
        "total": 42
    },
    {
        "missing": 166,
        "text/html": 25,
        "font": 12,
        "image/jpeg": 29,
        "application": 71,
        "text/javascript": 65,
        "image/png": 5,
        "text/css": 31,
        "image/svg+xml": 9,
        "text/plain": 6,
        "image/gif": 18,
        "siteStr": "https://wsj.com",
        "total": 437
    },
    {
        "missing": 46,
        "font": 1,
        "text/html": 4,
        "image/svg+xml": 3,
        "image/gif": 15,
        "image/jpeg": 9,
        "image/x-icon": 1,
        "text/css": 3,
        "application": 12,
        "text/plain": 1,
        "image/png": 22,
        "text/javascript": 1,
        "siteStr": "https://ninisite.com",
        "total": 118
    },
    {
        "text/html": 9,
        "image/png": 4,
        "text/javascript": 4,
        "image/x-icon": 2,
        "siteStr": "https://google.co.ve",
        "total": 19
    },
    {
        "text/css": 1,
        "image/webp": 25,
        "image/svg+xml": 8,
        "application": 17,
        "font": 1,
        "image/jpeg": 3,
        "text/javascript": 2,
        "text/html": 3,
        "image/gif": 20,
        "missing": 8,
        "siteStr": "https://issuu.com",
        "total": 88
    },
    {
        "application": 33,
        "text/css": 6,
        "image/gif": 9,
        "missing": 26,
        "image/svg+xml": 19,
        "text/html": 4,
        "image/png": 5,
        "image/jpeg": 10,
        "text/javascript": 5,
        "siteStr": "https://elpais.com",
        "total": 117
    },
    {
        "text/javascript": 45,
        "text/html": 7,
        "application": 15,
        "missing": 7,
        "text/css": 5,
        "image/png": 20,
        "image/gif": 7,
        "image/jpeg": 12,
        "image/x-icon": 1,
        "text/plain": 1,
        "siteStr": "https://douyu.com",
        "total": 120
    },
    {
        "missing": 38,
        "text/javascript": 17,
        "text/css": 3,
        "application": 18,
        "image/png": 3,
        "text/html": 12,
        "image/gif": 8,
        "image/bmp": 2,
        "siteStr": "https://springer.com",
        "total": 101
    },
    {
        "missing": 23,
        "image/gif": 3,
        "application": 21,
        "image/png": 10,
        "image/jpeg": 1,
        "text/css": 5,
        "text/html": 3,
        "siteStr": "https://zoho.com",
        "total": 66
    },
    {
        "missing": 8,
        "text/html": 2,
        "image/gif": 2,
        "application": 9,
        "text/css": 1,
        "image/png": 5,
        "text/javascript": 3,
        "image/jpeg": 77,
        "video": 5,
        "image/x-icon": 1,
        "siteStr": "https://namasha.com",
        "total": 113
    },
    {
        "text/html": 7,
        "text/javascript": 47,
        "application": 77,
        "missing": 125,
        "image/jpeg": 52,
        "text/css": 5,
        "image/gif": 42,
        "image/png": 30,
        "font": 1,
        "image/webp": 12,
        "text/plain": 8,
        "text/xml": 3,
        "siteStr": "https://wowhead.com",
        "total": 409
    },
    {
        "missing": 54,
        "text/javascript": 10,
        "application": 37,
        "image/gif": 12,
        "text/html": 10,
        "text/xml": 9,
        "text/plain": 2,
        "image/svg+xml": 49,
        "image/png": 8,
        "text/css": 3,
        "image/jpeg": 4,
        "image/x-icon": 1,
        "siteStr": "https://freelancer.com",
        "total": 199
    },
    {
        "missing": 191,
        "image/svg+xml": 2,
        "application": 27,
        "text/css": 11,
        "text/javascript": 47,
        "text/html": 17,
        "image/png": 8,
        "image/gif": 17,
        "image/jpeg": 7,
        "font": 5,
        "image/x-icon": 1,
        "text/plain": 5,
        "image/webp": 7,
        "siteStr": "https://marketwatch.com",
        "total": 345
    },
    {
        "application": 3,
        "missing": 140,
        "image/jpeg": 7,
        "text/html": 14,
        "text/event-stream": 1,
        "image/gif": 17,
        "text/javascript": 32,
        "text/plain": 1,
        "image/png": 4,
        "image/jpg": 1,
        "siteStr": "https://hespress.com",
        "total": 220
    },
    {
        "image/gif": 23,
        "text/javascript": 53,
        "application": 28,
        "text/css": 14,
        "missing": 112,
        "text/html": 36,
        "font": 3,
        "image/png": 11,
        "text/plain": 10,
        "image/jpeg": 4,
        "": 6,
        "text/xml": 1,
        "siteStr": "https://alwafd.news",
        "total": 301
    },
    {
        "missing": 147,
        "text/html": 29,
        "image/gif": 18,
        "text/css": 12,
        "application": 24,
        "image/png": 23,
        "image/webp": 17,
        "text/javascript": 41,
        "image/x-icon": 1,
        "text/plain": 2,
        "siteStr": "https://prothomalo.com",
        "total": 314
    },
    {
        "missing": 1,
        "image/gif": 7,
        "siteStr": "https://emol.com",
        "total": 8
    },
    {
        "text/html": 11,
        "text/css": 9,
        "text/javascript": 40,
        "application": 29,
        "image/svg+xml": 15,
        "image/jpeg": 22,
        "binary": 14,
        "image/png": 22,
        "font": 2,
        "missing": 49,
        "image/x-icon": 1,
        "image/gif": 21,
        "text/plain": 3,
        "siteStr": "https://motorsport.com",
        "total": 238
    },
    {
        "text/html": 13,
        "image/gif": 28,
        "application": 116,
        "image/webp": 46,
        "image/svg+xml": 5,
        "image/jpeg": 12,
        "missing": 29,
        "image/png": 3,
        "text/css": 32,
        "text/javascript": 8,
        "audio": 1,
        "font": 1,
        "siteStr": "https://payoneer.com",
        "total": 294
    },
    {
        "text/plain": 3,
        "application": 62,
        "missing": 7,
        "text/css": 8,
        "image/gif": 7,
        "image/png": 4,
        "image/jpeg": 71,
        "text/javascript": 1,
        "text/html": 3,
        "siteStr": "https://gap.tmall.com",
        "total": 166
    },
    {
        "image/gif": 16,
        "text/html": 5,
        "text/css": 3,
        "image/png": 8,
        "application": 40,
        "image/jpeg": 14,
        "binary": 2,
        "text/javascript": 6,
        "image/webp": 6,
        "missing": 6,
        "siteStr": "https://gearbest.com",
        "total": 106
    },
    {
        "text/html": 3,
        "text/css": 6,
        "application": 18,
        "image/png": 83,
        "image/jpeg": 9,
        "missing": 3,
        "text/javascript": 5,
        "image/vnd.microsoft.icon": 1,
        "image/gif": 1,
        "siteStr": "https://tutorialspoint.com",
        "total": 129
    },
    {
        "missing": 40,
        "text/javascript": 62,
        "image/gif": 33,
        "image/png": 45,
        "application": 23,
        "text/css": 1,
        "image/jpeg": 139,
        "text/html": 38,
        "text/plain": 1,
        "siteStr": "https://slickdeals.net",
        "total": 382
    },
    {
        "image/gif": 13,
        "missing": 1,
        "siteStr": "https://list-manage.com",
        "total": 14
    },
    {
        "missing": 117,
        "application": 6,
        "image/gif": 5,
        "text/javascript": 4,
        "text/html": 2,
        "siteStr": "https://104.com.tw",
        "total": 134
    },
    {
        "text/html": 2,
        "text/javascript": 1,
        "text/css": 12,
        "image/webp": 5,
        "application": 33,
        "image/gif": 2,
        "missing": 10,
        "image/x-icon": 1,
        "siteStr": "https://macys.com",
        "total": 66
    },
    {
        "image/gif": 5,
        "application": 30,
        "image/jpeg": 58,
        "text/css": 5,
        "image/png": 5,
        "missing": 1,
        "text/html": 4,
        "image/webp": 34,
        "siteStr": "https://myhome.tmall.com",
        "total": 142
    },
    {
        "image/gif": 4,
        "text/html": 3,
        "application": 17,
        "text/css": 8,
        "missing": 12,
        "image/png": 12,
        "image/webp": 9,
        "image/jpeg": 1,
        "text/javascript": 3,
        "image/x-icon": 1,
        "siteStr": "https://fidelity.com",
        "total": 70
    },
    {
        "text/html": 8,
        "missing": 26,
        "application": 22,
        "text/css": 2,
        "image/webp": 16,
        "image/png": 7,
        "text/javascript": 4,
        "image/svg+xml": 1,
        "image/gif": 7,
        "text/plain": 2,
        "image/x-icon": 1,
        "siteStr": "https://intuit.com",
        "total": 96
    },
    {
        "missing": 70,
        "image/png": 3,
        "text/plain": 6,
        "image/jpeg": 2,
        "text/javascript": 10,
        "image/x-icon": 2,
        "application": 3,
        "text/html": 1,
        "siteStr": "https://rediff.com",
        "total": 97
    },
    {
        "text/plain": 4,
        "image/jpeg": 6,
        "missing": 27,
        "text/html": 32,
        "image/gif": 18,
        "application": 42,
        "text/javascript": 14,
        "text/css": 5,
        "image/png": 16,
        "image/x-icon": 3,
        "image/webp": 12,
        "siteStr": "https://banggood.com",
        "total": 179
    },
    {
        "image/jpeg": 6,
        "application": 67,
        "image/webp": 7,
        "image/gif": 9,
        "missing": 95,
        "text/html": 91,
        "text/css": 4,
        "image/png": 9,
        "image/svg+xml": 4,
        "image/x-icon": 3,
        "text/javascript": 8,
        "text/plain": 1,
        "siteStr": "https://td.com",
        "total": 304
    },
    {
        "text/html": 11,
        "application": 37,
        "text/css": 2,
        "image/gif": 24,
        "image/png": 11,
        "missing": 31,
        "text/plain": 2,
        "image/jpeg": 8,
        "text/javascript": 17,
        "image/x-icon": 3,
        "siteStr": "https://hotels.com",
        "total": 146
    },
    {
        "image/gif": 14,
        "text/css": 7,
        "image/png": 24,
        "image/webp": 102,
        "image/jpeg": 7,
        "missing": 9,
        "text/javascript": 5,
        "application": 20,
        "image/svg+xml": 1,
        "image/x-icon": 1,
        "text/html": 2,
        "siteStr": "https://dribbble.com",
        "total": 192
    },
    {
        "missing": 247,
        "text/html": 63,
        "text/css": 19,
        "application": 79,
        "image/png": 16,
        "image/jpeg": 6,
        "text/javascript": 108,
        "image/gif": 49,
        "image/webp": 13,
        "font": 3,
        "image/x-icon": 1,
        "text/plain": 14,
        "siteStr": "https://news18.com",
        "total": 618
    },
    {
        "missing": 24,
        "text/javascript": 17,
        "image/gif": 19,
        "text/html": 5,
        "application": 6,
        "image/png": 1,
        "text/css": 1,
        "text/plain": 1,
        "siteStr": "https://andhrajyothy.com",
        "total": 74
    },
    {
        "text/html": 20,
        "missing": 21,
        "text/css": 36,
        "application": 76,
        "text/javascript": 13,
        "image/jpeg": 19,
        "image/png": 17,
        "image/svg+xml": 4,
        "image/gif": 11,
        "image/webp": 1,
        "text/plain": 1,
        "siteStr": "https://oberlo.com",
        "total": 219
    },
    {
        "missing": 8,
        "font": 1,
        "application": 15,
        "text/html": 6,
        "image/webp": 12,
        "image/jpeg": 12,
        "image/svg+xml": 8,
        "text/javascript": 8,
        "image/x-icon": 1,
        "image/gif": 8,
        "text/plain": 8,
        "siteStr": "https://alodokter.com",
        "total": 87
    },
    {
        "image/gif": 16,
        "text/html": 13,
        "application": 29,
        "text/css": 2,
        "image/webp": 24,
        "text/javascript": 29,
        "image/png": 9,
        "image/svg+xml": 7,
        "missing": 14,
        "image/vnd.microsoft.icon": 1,
        "text/plain": 2,
        "image/jpeg": 1,
        "siteStr": "https://olx.pl",
        "total": 147
    },
    {
        "text/html": 2,
        "image/gif": 10,
        "missing": 8,
        "application": 16,
        "image/svg+xml": 15,
        "image/png": 5,
        "image/jpeg": 4,
        "text/css": 1,
        "font": 4,
        "text/javascript": 4,
        "text/plain": 2,
        "siteStr": "https://elsevier.com",
        "total": 71
    },
    {
        "text/html": 19,
        "application": 51,
        "image/jpeg": 10,
        "image/png": 12,
        "image/gif": 21,
        "text/javascript": 42,
        "text/css": 3,
        "missing": 28,
        "font": 2,
        "image/x-icon": 1,
        "text/plain": 8,
        "siteStr": "https://mathrubhumi.com",
        "total": 197
    },
    {
        "image/gif": 21,
        "text/html": 9,
        "application": 35,
        "text/css": 4,
        "image/jpeg": 33,
        "image/png": 5,
        "image/svg+xml": 2,
        "image/webp": 6,
        "missing": 6,
        "text/javascript": 17,
        "text/plain": 2,
        "font": 8,
        "siteStr": "https://onet.pl",
        "total": 148
    },
    {
        "text/html": 19,
        "image/gif": 15,
        "application": 88,
        "text/css": 3,
        "image/jpeg": 21,
        "image/svg+xml": 8,
        "binary": 7,
        "missing": 33,
        "image/vnd.microsoft.icon": 1,
        "text/plain": 1,
        "text/javascript": 10,
        "siteStr": "https://chegg.com",
        "total": 206
    },
    {
        "missing": 17,
        "image/gif": 1,
        "text/html": 6,
        "application": 24,
        "text/css": 2,
        "image/svg+xml": 3,
        "image/webp": 59,
        "image/png": 5,
        "image/jpeg": 2,
        "siteStr": "https://wp.pl",
        "total": 119
    },
    {
        "text/css": 2,
        "missing": 23,
        "application": 42,
        "image/svg+xml": 21,
        "text/plain": 8,
        "image/png": 5,
        "text/javascript": 20,
        "text/html": 17,
        "image/gif": 1,
        "siteStr": "https://bankofamerica.com",
        "total": 139
    },
    {
        "text/html": 13,
        "missing": 62,
        "text/css": 9,
        "application": 29,
        "text/javascript": 23,
        "image/webp": 14,
        "image/jpeg": 3,
        "font": 12,
        "image/svg+xml": 1,
        "text/plain": 4,
        "image/png": 1,
        "image/x-icon": 2,
        "image/gif": 21,
        "siteStr": "https://britannica.com",
        "total": 194
    },
    {
        "missing": 32,
        "text/html": 5,
        "image/gif": 3,
        "siteStr": "https://mi.com",
        "total": 40
    },
    {
        "siteStr": "https://yandex.com",
        "total": 0
    },
    {
        "missing": 50,
        "text/html": 24,
        "application": 22,
        "image/webp": 13,
        "text/css": 4,
        "image/svg+xml": 3,
        "text/javascript": 9,
        "unknown": 4,
        "text/plain": 3,
        "image/gif": 9,
        "siteStr": "https://taleo.net",
        "total": 141
    },
    {
        "image/gif": 12,
        "text/html": 9,
        "text/css": 4,
        "application": 19,
        "image/png": 12,
        "image/svg+xml": 3,
        "image/jpeg": 62,
        "missing": 34,
        "text/javascript": 14,
        "text/plain": 3,
        "siteStr": "https://ebay.com.au",
        "total": 172
    },
    {
        "missing": 25,
        "text/html": 4,
        "application": 15,
        "text/css": 9,
        "text/javascript": 10,
        "image/svg+xml": 8,
        "image/jpeg": 7,
        "image/png": 18,
        "font": 4,
        "image/gif": 5,
        "text/plain": 1,
        "siteStr": "https://gamepedia.com",
        "total": 106
    },
    {
        "text/html": 1,
        "image/png": 18,
        "text/javascript": 1,
        "text/css": 2,
        "image/webp": 1,
        "image/vnd.microsoft.icon": 1,
        "siteStr": "https://wiktionary.org",
        "total": 24
    },
    {
        "text/html": 3,
        "application": 22,
        "image/png": 2,
        "text/css": 7,
        "text/javascript": 4,
        "image/svg+xml": 6,
        "image/jpeg": 2,
        "image/gif": 2,
        "image/vnd.microsoft.icon": 1,
        "siteStr": "https://pixiv.net",
        "total": 49
    },
    {
        "text/html": 5,
        "application": 17,
        "text/javascript": 3,
        "missing": 52,
        "image/gif": 9,
        "image/jpeg": 129,
        "siteStr": "https://meetup.com",
        "total": 215
    },
    {
        "text/html": 2,
        "application": 5,
        "text/css": 3,
        "image/png": 11,
        "image/svg+xml": 2,
        "image/jpeg": 2,
        "missing": 10,
        "text/plain": 2,
        "text/javascript": 5,
        "image/gif": 2,
        "siteStr": "https://timeanddate.com",
        "total": 44
    },
    {
        "text/html": 12,
        "image/gif": 5,
        "text/css": 4,
        "application": 14,
        "image/svg+xml": 2,
        "image/png": 2,
        "text/javascript": 5,
        "image/x-icon": 1,
        "image/jpeg": 59,
        "missing": 2,
        "text/plain": 2,
        "siteStr": "https://wildberries.ru",
        "total": 108
    },
    {
        "text/html": 11,
        "application": 31,
        "text/css": 5,
        "image/jpeg": 10,
        "image/png": 22,
        "text/javascript": 32,
        "image/svg+xml": 4,
        "image/gif": 14,
        "missing": 33,
        "text/plain": 5,
        "siteStr": "https://investopedia.com",
        "total": 167
    },
    {
        "missing": 4,
        "image/gif": 5,
        "application": 1,
        "siteStr": "https://europa.eu",
        "total": 10
    },
    {
        "text/html": 23,
        "text/css": 12,
        "image/webp": 52,
        "application": 64,
        "text/javascript": 17,
        "image/x-icon": 1,
        "image/png": 3,
        "image/gif": 47,
        "image/jpeg": 2,
        "video": 4,
        "missing": 79,
        "image/vnd.microsoft.icon": 1,
        "siteStr": "https://wayfair.com",
        "total": 305
    },
    {
        "image/gif": 21,
        "text/html": 22,
        "text/css": 9,
        "application": 54,
        "text/javascript": 16,
        "missing": 60,
        "text/plain": 20,
        "image/png": 40,
        "image/jpeg": 88,
        "image/svg+xml": 1,
        "image/x-icon": 2,
        "image/webp": 2,
        "siteStr": "https://moneycontrol.com",
        "total": 335
    },
    {
        "image/png": 3,
        "image/x-icon": 2,
        "application": 1,
        "text/plain": 1,
        "image/jpeg": 1,
        "siteStr": "https://myway.com",
        "total": 8
    },
    {
        "text/javascript": 19,
        "image/png": 11,
        "text/html": 16,
        "application": 3,
        "image/jpeg": 4,
        "image/gif": 3,
        "image/x-icon": 1,
        "siteStr": "https://namu.wiki",
        "total": 57
    },
    {
        "image/x-icon": 1,
        "image/jpeg": 1,
        "missing": 76,
        "image/vnd.microsoft.icon": 1,
        "image/gif": 5,
        "application": 2,
        "text/javascript": 3,
        "text/html": 4,
        "siteStr": "https://ivi.ru",
        "total": 93
    },
    {
        "image/gif": 2,
        "missing": 31,
        "text/javascript": 1,
        "siteStr": "https://t.me",
        "total": 34
    },
    {
        "text/html": 8,
        "application": 46,
        "image/jpeg": 22,
        "image/svg+xml": 9,
        "image/png": 44,
        "image/gif": 10,
        "text/css": 1,
        "text/javascript": 4,
        "missing": 21,
        "text/plain": 2,
        "image/x-icon": 1,
        "siteStr": "https://marca.com",
        "total": 168
    },
    {
        "text/javascript": 24,
        "text/html": 18,
        "application": 88,
        "text/css": 5,
        "image/jpeg": 4,
        "image/svg+xml": 1,
        "missing": 71,
        "image/png": 3,
        "image/vnd.microsoft.icon": 1,
        "image/gif": 14,
        "image/webp": 4,
        "text/plain": 2,
        "siteStr": "https://realtor.com",
        "total": 235
    },
    {
        "text/html": 22,
        "application": 78,
        "text/css": 5,
        "image/gif": 23,
        "image/webp": 11,
        "missing": 36,
        "image/png": 2,
        "text/plain": 2,
        "text/javascript": 13,
        "siteStr": "https://nike.com",
        "total": 192
    },
    {
        "image/gif": 3,
        "missing": 15,
        "text/html": 9,
        "image/png": 2,
        "text/css": 2,
        "application": 3,
        "text/javascript": 15,
        "image/x-icon": 1,
        "image/jpeg": 1,
        "siteStr": "https://sarkariresult.com",
        "total": 51
    },
    {
        "text/html": 20,
        "missing": 33,
        "text/css": 8,
        "text/javascript": 42,
        "application": 25,
        "image/gif": 12,
        "image/svg+xml": 3,
        "text/plain": 3,
        "font": 3,
        "image/png": 4,
        "image/jpeg": 1,
        "siteStr": "https://merriam-webster.com",
        "total": 154
    },
    {
        "image/gif": 13,
        "text/html": 6,
        "missing": 26,
        "text/javascript": 5,
        "application": 23,
        "image/webp": 20,
        "text/css": 1,
        "image/svg+xml": 6,
        "image/png": 3,
        "text/plain": 2,
        "siteStr": "https://libero.it",
        "total": 105
    },
    {
        "missing": 57,
        "text/plain": 3,
        "application": 44,
        "image/jpeg": 5,
        "image/gif": 28,
        "text/html": 13,
        "text/css": 1,
        "image/png": 7,
        "text/javascript": 11,
        "image/vnd.microsoft.icon": 1,
        "siteStr": "https://norton.com",
        "total": 170
    },
    {
        "image/gif": 3,
        "missing": 12,
        "text/html": 5,
        "text/javascript": 3,
        "text/css": 1,
        "application": 11,
        "image/webp": 16,
        "binary": 2,
        "image/png": 1,
        "image/vnd.microsoft.icon": 1,
        "text/plain": 1,
        "siteStr": "https://kickstarter.com",
        "total": 56
    },
    {
        "text/css": 11,
        "application": 48,
        "text/javascript": 24,
        "missing": 35,
        "image/jpeg": 11,
        "font": 8,
        "text/html": 16,
        "image/svg+xml": 2,
        "image/png": 11,
        "image/gif": 12,
        "text/plain": 13,
        "siteStr": "https://eksisozluk.com",
        "total": 191
    },
    {
        "missing": 57,
        "text/javascript": 30,
        "text/html": 9,
        "image/gif": 13,
        "image/png": 1,
        "application": 21,
        "siteStr": "https://siteadvisor.com",
        "total": 131
    },
    {
        "image/gif": 4,
        "image/jpeg": 15,
        "text/javascript": 17,
        "missing": 9,
        "image/x-icon": 1,
        "image/png": 3,
        "text/html": 6,
        "application": 2,
        "text/plain": 1,
        "text/css": 4,
        "image/svg+xml": 1,
        "siteStr": "https://mawdoo3.com",
        "total": 63
    },
    {
        "siteStr": "https://51sole.com",
        "total": 0
    },
    {
        "text/html": 89,
        "application": 56,
        "image/png": 9,
        "missing": 53,
        "image/gif": 14,
        "text/plain charset=UTF-8": 2,
        "text/css": 1,
        "text/javascript": 1,
        "image/jpeg": 6,
        "image/x-icon": 1,
        "siteStr": "https://makemytrip.com",
        "total": 232
    },
    {
        "image/gif": 3,
        "missing": 199,
        "application": 4,
        "text/javascript": 3,
        "siteStr": "https://11st.co.kr",
        "total": 209
    },
    {
        "image/gif": 3,
        "text/html": 4,
        "text/css": 3,
        "application": 9,
        "image/png": 2,
        "image/jpeg": 152,
        "missing": 16,
        "text/javascript": 1,
        "image/x-icon": 1,
        "siteStr": "https://beytoote.com",
        "total": 191
    },
    {
        "text/html": 28,
        "application": 31,
        "text/javascript": 57,
        "text/css": 3,
        "image/jpeg": 50,
        "image/png": 24,
        "missing": 90,
        "font": 2,
        "image/gif": 20,
        "text/plain": 7,
        "video": 1,
        "image/svg+xml": 1,
        "image/webp": 1,
        "siteStr": "https://bolasport.com",
        "total": 315
    },
    {
        "text/javascript": 4,
        "application": 28,
        "missing": 29,
        "text/html": 5,
        "image/gif": 14,
        "text/css": 2,
        "image/png": 43,
        "image/jpeg": 44,
        "image/svg+xml": 1,
        "image/vnd.microsoft.icon": 1,
        "siteStr": "https://battle.net",
        "total": 171
    },
    {
        "text/html": 10,
        "text/css": 5,
        "application": 19,
        "image/png": 22,
        "image/jpeg": 159,
        "image/gif": 27,
        "text/javascript": 1,
        "missing": 29,
        "image/x-icon": 1,
        "siteStr": "https://souq.com",
        "total": 273
    },
    {
        "text/html": 4,
        "missing": 19,
        "text/css": 17,
        "application": 31,
        "image/png": 20,
        "image/jpeg": 28,
        "font": 4,
        "text/javascript": 6,
        "image/gif": 3,
        "image/vnd.microsoft.icon": 1,
        "siteStr": "https://ca.gov",
        "total": 133
    },
    {
        "text/html": 2,
        "text/css": 2,
        "application": 11,
        "image/jpeg": 192,
        "image/png": 18,
        "image/gif": 1,
        "text/plain": 1,
        "siteStr": "https://qoo10.sg",
        "total": 227
    },
    {
        "text/html": 11,
        "application": 67,
        "text/css": 2,
        "image/svg+xml": 15,
        "missing": 24,
        "font": 2,
        "image/webp": 2,
        "image/gif": 5,
        "text/javascript": 6,
        "image/x-icon": 1,
        "text/plain": 1,
        "image/png": 1,
        "siteStr": "https://att.com",
        "total": 137
    }
]


==> gnuplot/jpeg_perf.dat <==
Image,SFI,Process
\n1280p,42.06787396815765,58.76290982814374
best\n320p,58.91873324926895,85.07450544384636
\n135p,79.25861866478758,141.93758474531033
\n1280p,26.00640684230147,03.23171762578456
default\n320p,28.94565250539864,25.93301671653439
\n135p,32.96669104533148,41.38663279315344
\n1280p,25.1615882350594,-19.704842004
none\n320p,27.88593823907022,17.64416514629368
\n135p,23.3606261475457,22.68203764818133


==> gnuplot/page_latency.json <==
{
    "stock": [
        {
            "name": "yelp.com",
            "value": 585.0
        },
        {
            "name": "eurosport.com",
            "value": 2703.0
        },
        {
            "name": "legacy.com",
            "value": 4590.5
        },
        {
            "name": "reddit.com",
            "value": 2713.5
        },
        {
            "name": "seatguru.com",
            "value": 8421.0
        },
        {
            "name": "twitch.tv",
            "value": 2225.5
        },
        {
            "name": "amazon.com",
            "value": 7362.5
        },
        {
            "name": "economist.com",
            "value": 1693.5
        },
        {
            "name": "espn.com",
            "value": 5047.5
        },
        {
            "name": "wowprogress.com",
            "value": 9067.5
        }
    ],
    "sfi": [
        {
            "name": "yelp.com",
            "value": 589.5
        },
        {
            "name": "eurosport.com",
            "value": 3043.5
        },
        {
            "name": "legacy.com",
            "value": 4401.5
        },
        {
            "name": "reddit.com",
            "value": 2734.5
        },
        {
            "name": "seatguru.com",
            "value": 8995.5
        },
        {
            "name": "twitch.tv",
            "value": 2318.5
        },
        {
            "name": "amazon.com",
            "value": 7515.5
        },
        {
            "name": "economist.com",
            "value": 1758.5
        },
        {
            "name": "espn.com",
            "value": 5173.0
        },
        {
            "name": "wowprogress.com",
            "value": 9198.0
        }
    ],
    "psspin": [
        {
            "name": "yelp.com",
            "value": 633.0
        },
        {
            "name": "eurosport.com",
            "value": 3139.5
        },
        {
            "name": "legacy.com",
            "value": 5310.0
        },
        {
            "name": "reddit.com",
            "value": 2831.5
        },
        {
            "name": "seatguru.com",
            "value": 9042.0
        },
        {
            "name": "twitch.tv",
            "value": 2469.5
        },
        {
            "name": "amazon.com",
            "value": 8060.5
        },
        {
            "name": "economist.com",
            "value": 1867.0
        },
        {
            "name": "espn.com",
            "value": 6609.0
        },
        {
            "name": "wowprogress.com",
            "value": 10892.5
        }
    ]
}


==> gnuplot/page_memory_overhead.json <==
{
    "stock": [
        {
            "name": "yelp.com",
            "value": 225940
        },
        {
            "name": "eurosport.com",
            "value": 519556
        },
        {
            "name": "legacy.com",
            "value": 512072
        },
        {
            "name": "reddit.com",
            "value": 396448
        },
        {
            "name": "seatguru.com",
            "value": 810368
        },
        {
            "name": "twitch.tv",
            "value": 470192
        },
        {
            "name": "amazon.com",
            "value": 1015680
        },
        {
            "name": "economist.com",
            "value": 413652
        },
        {
            "name": "espn.com",
            "value": 531672
        },
        {
            "name": "wowprogress.com",
            "value": 814640
        }
    ],
    "sfi": [
        {
            "name": "yelp.com",
            "value": 251036
        },
        {
            "name": "eurosport.com",
            "value": 562324
        },
        {
            "name": "legacy.com",
            "value": 746096
        },
        {
            "name": "reddit.com",
            "value": 499696
        },
        {
            "name": "seatguru.com",
            "value": 1021636
        },
        {
            "name": "twitch.tv",
            "value": 530128
        },
        {
            "name": "amazon.com",
            "value": 1301836
        },
        {
            "name": "economist.com",
            "value": 488264
        },
        {
            "name": "espn.com",
            "value": 718720
        },
        {
            "name": "wowprogress.com",
            "value": 1178100
        }
    ],
    "psspin": [
        {
            "name": "yelp.com",
            "value": 253808
        },
        {
            "name": "eurosport.com",
            "value": 596044
        },
        {
            "name": "legacy.com",
            "value": 660464
        },
        {
            "name": "reddit.com",
            "value": 480660
        },
        {
            "name": "seatguru.com",
            "value": 1059800
        },
        {
            "name": "twitch.tv",
            "value": 423180
        },
        {
            "name": "amazon.com",
            "value": 1183248
        },
        {
            "name": "economist.com",
            "value": 457136
        },
        {
            "name": "espn.com",
            "value": 718720
        },
        {
            "name": "wowprogress.com",
            "value": 1082592
        }
    ]
}


==> gnuplot/png_perf.dat <==
Image,SFI,Process
\n1280p,2.7457692358840973,-29.276756397332818
best\n320p,33.99782037032401,9.386644966232424
\n135p,39.080879551658825,23.539028856840332
\n1280p,3.4534757724022285,-32.852726395027005
default\n320p,44.69514488608357,-5.628444604078936
\n135p,24.331709950332026,15.318044774254687
\n1280p,7.408497391725604,-31.66910371842917
none\n320p,49.83120467052902,-6.800209983257361
\n135p,24.368336722746037,14.291233509203565


==> gnuplot/sandbox_scaling.dat <==
1,18.077315238535263,-16.82862568566466,19.542893074707933,25.550907365056744
2,17.72014186412744,-15.60009521749538,20.238161224426037,27.161384664843908
3,17.92990610860076,-12.936863893625443,19.888748336713775,27.73412452922716
5,15.493820483535387,6.169369174891699,27.24204678499902,30.10815634361782
7,13.857547731350834,4.406507915901841,20.05915179129009,29.467150938651656
10,14.668933096548571,1.4751047409853584,26.668202303102987,38.93506543745417
20,13.827930001365146,13.118273390826744,21.036955377614248,37.66147951009512
30,13.121901603548253,13.692124985234628,47.955683330363684,68.22115315159132
40,15.242123292385685,15.571299462336754,36.17570583703434,64.21998209915708
50,13.831612047877755,14.429868579581921,35.56821932605848,54.74062053031136
60,14.912294958525038,15.109245725464788,20.90648704212464,27.281092848188408
80,15.294662560135947,14.92427070082553,20.166855568058793,26.210651603260388
100,14.70482862437379,14.990734755742082,20.499845676505473,26.237430757484674
150,15.638474613519122,16.485405766240888,20.07313003656502,26.42276463995374
225,16.16599824961537,17.787548593476572,20.144840511672754,26.295103444511156

